Deep Amortized Inference for Probabilistic Programs

Probabilistic programming languages (PPLs) are a powerful modeling tool, able to represent any computable probability distribution. Unfortunately, probabilistic program inference is often intractable, and existing PPLs mostly rely on expensive, approximate sampling-based methods. To alleviate this problem, one could try to learn from past inferences, so that future inferences run faster. This strategy is known as amortized inference; it has recently been applied to Bayesian networks and deep generative models. This paper proposes a system for amortized inference in PPLs. In our system, amortization comes in the form of a parameterized guide program. Guide programs have similar structure to the original program, but can have richer data flow, including neural network components. These networks can be optimized so that the guide approximately samples from the posterior distribution defined by the original program. We present a flexible interface for defining guide programs and a stochastic gradient-based scheme for optimizing guide parameters, as well as some preliminary results on automatically deriving guide programs. We explore in detail the common machine learning pattern in which a 'local' model is specified by 'global' random values and used to generate independent observed data points; this gives rise to amortized local inference supporting global model learning.

==> figs/results/gmm/dataLPAndESS.csv <==
condition,dataLogProb
True model,-189.12847062836937
True model,-171.39589083912415
True model,-167.3310261339297
True model,-174.29913114744068
True model,-176.07705308960013
True model,-181.004298645878
True model,-176.07219159788758
True model,-170.61422519899415
True model,-152.99082459039855
True model,-159.61941920810102
Sample discretes,-236.6098672378578
Sample discretes,-218.19892831519937
Sample discretes,-224.15326414217728
Sample discretes,-222.5888021275866
Sample discretes,-235.47270354217255
Sample discretes,-232.18680139388093
Sample discretes,-234.56740400729782
Sample discretes,-238.32303288210315
Sample discretes,-215.32524220802463
Sample discretes,-229.93683619000151
Sum out discretes,-197.83320182217273
Sum out discretes,-171.29684945600678
Sum out discretes,-188.55936533839645
Sum out discretes,-238.58092755804458
Sum out discretes,-180.79506313264147
Sum out discretes,-172.03979098524132
Sum out discretes,-165.26802324329057
Sum out discretes,-232.46218988110803
Sum out discretes,-177.17282567339063
Sum out discretes,-179.17825448982202


==> figs/results/gmm/elboProgress.csv <==
condition,index,iter,objective,time
Sample discretes,0,0,-844.4691254556817,0.055102303996682166
Sample discretes,1,5,-439.79272254881977,0.15921555399894716
Sample discretes,2,11,-302.8982389593233,0.2630768840014934
Sample discretes,3,18,-257.2218771820796,0.3731010079979897
Sample discretes,4,24,-247.8714455938414,0.4976169590055943
Sample discretes,5,30,-244.46331296991454,0.5988329319953919
Sample discretes,6,36,-245.7932172526692,0.7032521360069514
Sample discretes,7,42,-243.08172284815186,0.8045066889971495
Sample discretes,8,48,-242.37933108020607,0.9094760250002146
Sample discretes,9,54,-242.578416196512,1.0177372210025788
Sample discretes,10,61,-241.32264448909714,1.1334897450059653
Sample discretes,11,67,-241.56467545536316,1.2772978959977628
Sample discretes,12,71,-241.9704708699482,1.3801432240009308
Sample discretes,13,78,-242.18213638345614,1.4845382920056582
Sample discretes,14,84,-241.8776820641259,1.5932444179952145
Sample discretes,15,90,-241.62199162234202,1.7010567850023508
Sample discretes,16,96,-239.61592220040228,1.832967669993639
Sample discretes,17,102,-241.40155976567254,1.9373654370009898
Sample discretes,18,108,-240.87912285310975,2.0510014970004558
Sample discretes,19,115,-241.0325240219247,2.1599043139964342
Sample discretes,20,121,-240.63387672029717,2.2603384310007097
Sample discretes,21,128,-242.10953813519478,2.371011463999748
Sample discretes,22,133,-240.94135594039344,2.474355807006359
Sample discretes,23,139,-240.6922596884246,2.606965580999851
Sample discretes,24,145,-241.51259466891358,2.716304355993867
Sample discretes,25,151,-240.99918627559305,2.832311885997653
Sample discretes,26,156,-240.5026373971379,2.951728229999542
Sample discretes,27,160,-241.62306360728195,3.11351670999825
Sample discretes,28,167,-240.92831601597806,3.2300230299979447
Sample discretes,29,173,-240.60640405229572,3.337152602002025
Sample discretes,30,179,-240.580730631597,3.442737967997789
Sample discretes,31,185,-240.40240347792098,3.546517860993743
Sample discretes,32,191,-240.3557062192676,3.646647673994303
Sample discretes,33,197,-240.54642773789058,3.7473020790070297
Sample discretes,0,0,-834.3176519316315,0.03535775899887085
Sample discretes,1,6,-418.74267971381204,0.1470597179979086
Sample discretes,2,12,-305.88621929970685,0.2540494690090418
Sample discretes,3,19,-269.51019501435917,0.39161509600281713
Sample discretes,4,25,-256.5685619707348,0.5000183640122413
Sample discretes,5,30,-251.1147372396984,0.605472718000412
Sample discretes,6,35,-250.12306129528355,0.7063372009992599
Sample discretes,7,40,-248.33157145885556,0.8072590560019016
Sample discretes,8,46,-247.01314091051714,0.9126867530047893
Sample discretes,9,52,-246.61428949840462,1.019412339001894
Sample discretes,10,58,-246.93584520838533,1.1258630660027265
Sample discretes,11,64,-245.34853207188863,1.2294454060047866
Sample discretes,12,70,-245.5233857275331,1.3430818570107221
Sample discretes,13,75,-248.36734931412383,1.4526311810016632
Sample discretes,14,77,-246.45797842498493,1.6156122610121966
Sample discretes,15,83,-245.10218080390146,1.7152698130011559
Sample discretes,16,90,-245.7467133384261,1.8262988720089197
Sample discretes,17,96,-245.74806520592873,1.9292714520096779
Sample discretes,18,102,-246.8621810931072,2.029532077997923
Sample discretes,19,108,-245.0115688453812,2.136761816009879
Sample discretes,20,114,-245.82822538678286,2.2411382610052826
Sample discretes,21,120,-244.83429974461066,2.3439590300023556
Sample discretes,22,126,-245.37730929816098,2.468104129999876
Sample discretes,23,132,-245.12188513764747,2.5705477910041807
Sample discretes,24,138,-246.3364062134426,2.6724265280067923
Sample discretes,25,145,-245.46221722842105,2.781913797006011
Sample discretes,26,151,-245.5814125301942,2.886977658003569
Sample discretes,27,156,-245.42377883484642,3.003594703003764
Sample discretes,28,160,-244.43008440776293,3.221080401003361
Sample discretes,29,167,-247.12814682341133,3.329811980009079
Sample discretes,30,173,-245.59328412385182,3.437754452005029
Sample discretes,31,179,-245.22089210768348,3.5406225100010635
Sample discretes,32,185,-246.25209532585328,3.6425867490023376
Sample discretes,33,191,-245.28694789256588,3.7500362180024385
Sample discretes,34,197,-244.38110763654,3.8586684970110654
Sample discretes,0,0,-913.89709243863,0.03142094200849533
Sample discretes,1,5,-461.1340153314997,0.1329897240102291
Sample discretes,2,11,-303.606037499247,0.23654298500716686
Sample discretes,3,17,-261.14610482689216,0.34197092001140117
Sample discretes,4,23,-247.97950242922948,0.4677372720092535
Sample discretes,5,29,-245.12159742113369,0.5709885210096836
Sample discretes,6,35,-243.8848394191002,0.6721731050014496
Sample discretes,7,41,-241.93947644562104,0.777842819005251
Sample discretes,8,47,-241.87606673640204,0.8876401020139456
Sample discretes,9,53,-240.4363947592852,0.9960259420126677
Sample discretes,10,59,-241.76167159660173,1.110054395005107
Sample discretes,11,63,-240.4776942827484,1.2099849660098552
Sample discretes,12,67,-242.8421491513107,1.3123637250065803
Sample discretes,13,68,-240.45791459019182,1.4533302370011807
Sample discretes,14,75,-241.18915536344397,1.5676509750038385
Sample discretes,15,81,-240.11057124138222,1.678890286013484
Sample discretes,16,87,-240.70711588538535,1.7875002100020647
Sample discretes,17,92,-240.39651791391574,1.8877108520120383
Sample discretes,18,98,-241.5846971673126,1.9953766920119524
Sample discretes,19,104,-240.43811553851276,2.1009911020100116
Sample discretes,20,110,-240.70874078685614,2.211495304003358
Sample discretes,21,116,-240.58247916305305,2.322301816999912
Sample discretes,22,122,-239.78258981592992,2.431789091005921
Sample discretes,23,128,-242.33495869211478,2.5695328020006416
Sample discretes,24,134,-239.97091491605138,2.6811646780073644
Sample discretes,25,140,-240.05813500945035,2.788467272013426
Sample discretes,26,146,-239.95222583713428,2.9005269400030373
Sample discretes,27,150,-239.7678785549359,3.0020629860013726
Sample discretes,28,153,-240.2378576955755,3.1750017360001803
Sample discretes,29,160,-239.9897367127221,3.295876015007496
Sample discretes,30,165,-239.59454345655274,3.3965314100086688
Sample discretes,31,171,-239.43857291880914,3.501678249001503
Sample discretes,32,177,-239.55011225479777,3.612408870011568
Sample discretes,33,183,-239.4102302148139,3.7180618939995767
Sample discretes,34,189,-240.12687755689265,3.824673844009638
Sample discretes,35,195,-239.1771760986407,3.9325960810035467
Sample discretes,0,0,-945.721831870121,0.06080773700773716
Sample discretes,1,6,-437.89087142577836,0.16907998399436475
Sample discretes,2,11,-318.3010586769103,0.26875597800314427
Sample discretes,3,17,-270.7323927750075,0.3791947450041771
Sample discretes,4,23,-255.07166227976333,0.4892329770028591
Sample discretes,5,29,-249.8960374832012,0.5928190450072288
Sample discretes,6,35,-245.5515238067685,0.6959947949945927
Sample discretes,7,41,-242.252618452759,0.8002637079954147
Sample discretes,8,47,-243.24686873750267,0.907810374006629
Sample discretes,9,52,-243.8255067861677,1.0214891140013933
Sample discretes,10,57,-241.21168034384797,1.257869442000985
Sample discretes,11,63,-242.76326663797525,1.3633625780045986
Sample discretes,12,69,-240.7997569104472,1.4730330030024053
Sample discretes,13,75,-241.5632930935056,1.5732361440062523
Sample discretes,14,81,-241.61558697935865,1.679071712002158
Sample discretes,15,88,-240.9654693275513,1.7906040199995041
Sample discretes,16,94,-239.83245911682576,1.8907837180048228
Sample discretes,17,100,-240.31548906005816,1.9915661039948462
Sample discretes,18,106,-240.3241733591978,2.1203027600049973
Sample discretes,19,112,-240.4789084853697,2.221903486996889
Sample discretes,20,118,-240.1671296065688,2.324114015996456
Sample discretes,21,124,-241.6202914178072,2.4265276640057563
Sample discretes,22,130,-239.74265682533357,2.528145935997367
Sample discretes,23,135,-240.7528597675772,2.638612131997943
Sample discretes,24,139,-240.6936601879861,2.742861122995615
Sample discretes,25,141,-240.3505568113586,2.898463789999485
Sample discretes,26,147,-240.07853899600912,2.9984091919958593
Sample discretes,27,153,-239.4795303198375,3.1047373639941216
Sample discretes,28,159,-240.14894698220888,3.2068521060049533
Sample discretes,29,165,-240.70066944345731,3.313279482007027
Sample discretes,30,171,-239.4608276983595,3.4233713369965555
Sample discretes,31,177,-239.88682510389202,3.524583716005087
Sample discretes,32,183,-239.64432128436863,3.6259725079983474
Sample discretes,33,189,-240.09556663634197,3.7327088280022145
Sample discretes,34,195,-239.87771643914556,3.8671814970076084
Sample discretes,0,0,-1026.900830985654,0.03196589900553227
Sample discretes,1,5,-506.2931588558856,0.13379543499648572
Sample discretes,2,12,-289.3296614192699,0.24228747199475764
Sample discretes,3,18,-251.03340095988725,0.3499624239951372
Sample discretes,4,24,-239.7946104240628,0.45754849499464034
Sample discretes,5,30,-234.75964073582637,0.5901392789930106
Sample discretes,6,37,-235.1628528057755,0.7048726159930229
Sample discretes,7,42,-232.93268318021458,0.8136111949980259
Sample discretes,8,45,-235.60298317354972,0.9885327820032835
Sample discretes,9,51,-232.1838885123567,1.0968595959991216
Sample discretes,10,57,-231.18507131357887,1.2035627260059119
Sample discretes,11,63,-232.2803947263925,1.3090672979950906
Sample discretes,12,68,-230.3337292443352,1.4089606679975986
Sample discretes,13,74,-231.59749029679256,1.5136150919944047
Sample discretes,14,80,-231.94525417589418,1.6160342279970645
Sample discretes,15,86,-231.21023645713666,1.72333768799901
Sample discretes,16,92,-231.32809418386057,1.8245499729961157
Sample discretes,17,98,-231.26928931315263,1.9307816849946975
Sample discretes,18,104,-231.08964465856607,2.0362053619921205
Sample discretes,19,110,-230.78070805325618,2.1675786090046167
Sample discretes,20,117,-230.5689291870694,2.277533622995019
Sample discretes,21,123,-232.12296478343248,2.38862861700356
Sample discretes,22,127,-231.47490763057212,2.4899993730038403
Sample discretes,23,130,-231.03718260523513,2.666058947995305
Sample discretes,24,137,-231.3086783415712,2.7794821079969405
Sample discretes,25,143,-231.0834771938448,2.8819290239959954
Sample discretes,26,149,-230.29465244681984,2.985952149003744
Sample discretes,27,156,-230.64834205923918,3.0975719300061466
Sample discretes,28,162,-230.68115075810297,3.198828595995903
Sample discretes,29,168,-231.04227408663468,3.3011446219980716
Sample discretes,30,174,-230.04783340130314,3.43492541000247
Sample discretes,31,180,-231.2516388711869,3.542273825004697
Sample discretes,32,186,-230.73688621048754,3.6485476630032063
Sample discretes,33,192,-230.0198332496294,3.7557499309927227
Sample discretes,34,198,-230.51376885126666,3.865436490997672
Sample discretes,0,0,-846.6068783952275,0.031682823002338406
Sample discretes,1,6,-389.8654498324865,0.14256454099714755
Sample discretes,2,12,-282.1385062762297,0.2470629490017891
Sample discretes,3,19,-251.4526479626788,0.3609628079980612
Sample discretes,4,24,-244.64306475090896,0.473280395001173
Sample discretes,5,29,-244.04517775166096,0.6913438360095024
Sample discretes,6,36,-240.48090444654105,0.8057217320054769
Sample discretes,7,41,-241.6289013129669,0.9064127700030804
Sample discretes,8,47,-240.83062101738986,1.009774717003107
Sample discretes,9,53,-239.0095463873449,1.115846138998866
Sample discretes,10,59,-238.38364794648226,1.2195969360023737
Sample discretes,11,65,-236.91215872165142,1.320226868003607
Sample discretes,12,71,-237.70221589179363,1.425803077995777
Sample discretes,13,77,-236.7713616687873,1.53135057400167
Sample discretes,14,83,-238.17048935528535,1.6404830520004035
Sample discretes,15,89,-238.54264891481984,1.7823461029976606
Sample discretes,16,95,-238.04801776991442,1.8857203150093556
Sample discretes,17,101,-237.56555821954726,1.987527206003666
Sample discretes,18,107,-238.0210303740622,2.1009267330020664
Sample discretes,19,112,-238.4021788853877,2.215956629008055
Sample discretes,20,115,-237.59743585527553,2.3848090299963953
Sample discretes,21,121,-237.4937236887715,2.4876509789973498
Sample discretes,22,127,-237.42983002458337,2.5968534550070763
Sample discretes,23,133,-237.830687967567,2.7068457709997893
Sample discretes,24,139,-237.70589445075768,2.817693238005042
Sample discretes,25,145,-237.46534729830174,2.9232729929983616
Sample discretes,26,151,-237.37441249616722,3.027588680997491
Sample discretes,27,157,-237.3927748238875,3.134853335008025
Sample discretes,28,163,-237.70466472237004,3.23997163400054
Sample discretes,29,169,-237.12072476297254,3.3717360939979555
Sample discretes,30,176,-236.74121233496618,3.48204826900363
Sample discretes,31,182,-238.0250100254184,3.5904243119955064
Sample discretes,32,187,-237.13458413492478,3.690043325006962
Sample discretes,33,192,-237.36279429906685,3.8039972520023584
Sample discretes,34,194,-237.61263325731142,3.948215433999896
Sample discretes,0,0,-1005.2896883360661,0.03135549999773502
Sample discretes,1,5,-529.5123879710027,0.1319823430031538
Sample discretes,2,10,-361.11390351687777,0.23855020299553872
Sample discretes,3,16,-294.86433260456926,0.3790774979889393
Sample discretes,4,17,-295.4601140264287,0.5129818249940872
Sample discretes,5,24,-268.14258821796744,0.6220399559885263
Sample discretes,6,30,-259.8865644001295,0.7277351209968328
Sample discretes,7,36,-254.9845928962689,0.8330274199992418
Sample discretes,8,42,-253.8477751950058,0.9362589569985866
Sample discretes,9,48,-251.1835699710493,1.040711070999503
Sample discretes,10,54,-251.4227492410303,1.1515213799923658
Sample discretes,11,60,-249.88002657691914,1.2575992219895125
Sample discretes,12,66,-248.71919899960918,1.3852521799951791
Sample discretes,13,73,-249.71828014575254,1.4972623979896307
Sample discretes,14,80,-248.33761560206992,1.608245109990239
Sample discretes,15,86,-248.59428334859751,1.7089726229906081
Sample discretes,16,92,-248.65726096749896,1.8137808090001344
Sample discretes,17,98,-248.72333419805645,1.9171294789910316
Sample discretes,18,103,-248.82842768856543,2.03242091499269
Sample discretes,19,107,-249.26566439864197,2.2657201489955185
Sample discretes,20,114,-248.83334521152454,2.3795627149939538
Sample discretes,21,120,-248.54378636910118,2.4869162990003826
Sample discretes,22,126,-248.0098060468619,2.592706105992198
Sample discretes,23,132,-248.94829111769482,2.698894170999527
Sample discretes,24,138,-247.37218378685645,2.805950899988413
Sample discretes,25,144,-248.05123603012277,2.9100345399975778
Sample discretes,26,150,-248.4203581682327,3.0146176609992983
Sample discretes,27,156,-249.69025096687383,3.154148095995188
Sample discretes,28,162,-248.7219969897005,3.2579879799932243
Sample discretes,29,168,-248.18123910414207,3.3615747399926184
Sample discretes,30,174,-249.32528421957906,3.4627406969964505
Sample discretes,31,180,-248.3300058911925,3.577648709997535
Sample discretes,32,184,-248.5739120102093,3.677599833995104
Sample discretes,33,187,-247.7258766299308,3.846553044989705
Sample discretes,34,194,-248.3857857951235,3.9591937939971684
Sample discretes,0,0,-808.66727396515,0.036316696003079414
Sample discretes,1,4,-468.2749369333954,0.1413653239905834
Sample discretes,2,7,-360.0138153998619,0.3097420469969511
Sample discretes,3,14,-273.6339302278981,0.4282738109976053
Sample discretes,4,20,-252.70182920289938,0.5313225039988756
Sample discretes,5,26,-248.59350396707356,0.6393753380030394
Sample discretes,6,32,-244.16509041434475,0.7486891399919987
Sample discretes,7,38,-245.79945079301288,0.8527316160053015
Sample discretes,8,44,-240.61114389709155,0.9543327820003032
Sample discretes,9,50,-241.29918432848015,1.0603979250043631
Sample discretes,10,56,-240.03690232733672,1.1950707709938289
Sample discretes,11,62,-239.36896617796367,1.2983198349922895
Sample discretes,12,68,-238.52735768740598,1.4029139809906483
Sample discretes,13,74,-239.6462498672429,1.5069646469950675
Sample discretes,14,80,-239.80523753520083,1.6112203820049762
Sample discretes,15,85,-240.12290859635073,1.7108904359936714
Sample discretes,16,89,-240.28871751136396,1.8110462319999934
Sample discretes,17,94,-239.17564416297446,1.930150040000677
Sample discretes,18,95,-239.8244790083556,2.0746448269933464
Sample discretes,19,102,-239.27391577743134,2.1866310240030287
Sample discretes,20,108,-239.18527662952468,2.2960739879906176
Sample discretes,21,114,-239.39699434958357,2.4004787510037424
Sample discretes,22,119,-239.71026589306135,2.501695793002844
Sample discretes,23,125,-239.31692862682246,2.6038436529934406
Sample discretes,24,131,-239.6212270677608,2.709486608996987
Sample discretes,25,137,-239.5003857469164,2.8178700760006903
Sample discretes,26,143,-238.74811822208164,2.921042616993189
Sample discretes,27,149,-239.47104221996256,3.022966686993837
Sample discretes,28,155,-239.19475004429074,3.1585006089955567
Sample discretes,29,161,-239.18379218044595,3.2614324429929256
Sample discretes,30,168,-238.56197497604168,3.370441752001643
Sample discretes,31,173,-238.75674329000842,3.472643769994378
Sample discretes,32,178,-239.29320812009928,3.5828810959905386
Sample discretes,33,180,-238.6581914795219,3.7320971159934997
Sample discretes,34,187,-239.14552749293446,3.84242578099668
Sample discretes,35,193,-238.83924585825096,3.9502892429977656
Sample discretes,36,199,-239.1232313896759,4.05764646500349
Sample discretes,0,0,-773.1799979358743,0.03442449399828911
Sample discretes,1,6,-389.07665132696155,0.13851073899865152
Sample discretes,2,11,-305.0678551111694,0.23950885099172592
Sample discretes,3,17,-272.74997596893377,0.350487695991993
Sample discretes,4,23,-256.66499810491104,0.46216271699965
Sample discretes,5,29,-246.88869311960013,0.5687378969937563
Sample discretes,6,35,-245.61394927054945,0.6755403330028057
Sample discretes,7,41,-244.51849461336715,0.7810011519938708
Sample discretes,8,47,-245.2766381717658,0.890079395994544
Sample discretes,9,54,-244.89284186535218,1.0291702069938182
Sample discretes,10,60,-244.17196848471193,1.1357746800035238
Sample discretes,11,66,-244.26230264047152,1.242220723003149
Sample discretes,12,72,-244.59609388621456,1.346817552998662
Sample discretes,13,77,-244.64539805692067,1.4473553479909897
Sample discretes,14,81,-243.65439834853757,1.5475499980002643
Sample discretes,15,85,-244.50515845811736,1.7504509879946708
Sample discretes,16,92,-243.34806350016288,1.863606853991747
Sample discretes,17,98,-243.80108865768656,1.9661871580034493
Sample discretes,18,104,-243.7278254176149,2.069928149998188
Sample discretes,19,110,-243.2606827143083,2.1747429879903795
Sample discretes,20,116,-244.73506870291956,2.279789919003844
Sample discretes,21,122,-244.4003635838216,2.3806818850040434
Sample discretes,22,128,-243.3949378828961,2.4875263749957086
Sample discretes,23,134,-244.31981525798753,2.6231211069971323
Sample discretes,24,140,-244.65937344857016,2.7250222869962455
Sample discretes,25,146,-243.18533989151047,2.830593798995018
Sample discretes,26,152,-243.7514068803712,2.9381062519997356
Sample discretes,27,158,-241.98947920093522,3.0518180309981107
Sample discretes,28,162,-244.09187890075384,3.1597524669915438
Sample discretes,29,165,-245.75709754073796,3.3223547209948303
Sample discretes,30,172,-243.50658776389113,3.4436585949957372
Sample discretes,31,178,-243.46686544584384,3.5526658679991963
Sample discretes,32,184,-242.87278612522329,3.658353055000305
Sample discretes,33,190,-242.2022573319747,3.7615670730024577
Sample discretes,34,196,-242.4059352620034,3.867718184992671
Sample discretes,0,0,-754.9932735908251,0.03288553999364376
Sample discretes,1,6,-383.49164366505613,0.14281280699372292
Sample discretes,2,11,-296.60947671085177,0.24689221300184727
Sample discretes,3,17,-262.57770147373554,0.382017421990633
Sample discretes,4,23,-250.5982164837408,0.48870846499502657
Sample discretes,5,29,-246.38155745393186,0.5903164009898901
Sample discretes,6,35,-247.21400420215463,0.6947096219956875
Sample discretes,7,41,-243.91227817915498,0.802158145993948
Sample discretes,8,47,-244.39284671134766,0.908262039989233
Sample discretes,9,53,-244.154147206821,1.0130310699939729
Sample discretes,10,59,-244.4191334607902,1.1158790709972382
Sample discretes,11,64,-243.05308252678745,1.219817937001586
Sample discretes,12,68,-245.72580456182848,1.3201115320026875
Sample discretes,13,70,-243.8787768831642,1.4808281169980764
Sample discretes,14,77,-244.18374235673784,1.6008852140009404
Sample discretes,15,83,-244.2908581031613,1.7052585829943419
Sample discretes,16,89,-244.44564476475114,1.8136368200033903
Sample discretes,17,95,-243.76445796930537,1.922076457992196
Sample discretes,18,101,-244.29818617452256,2.0281102650016547
Sample discretes,19,107,-243.53386384272756,2.1284408449977636
Sample discretes,20,113,-243.70617446793472,2.239189993992448
Sample discretes,21,119,-242.97958997345353,2.3675873730033636
Sample discretes,22,126,-243.53064037171677,2.479248170003295
Sample discretes,23,132,-242.8837184794214,2.5811012389957906
Sample discretes,24,138,-243.25942336232367,2.681021429002285
Sample discretes,25,144,-243.05110113551407,2.78960929299891
Sample discretes,26,149,-243.75882615596024,2.9050711610019206
Sample discretes,27,153,-243.5592270640616,3.116686748996377
Sample discretes,28,160,-243.8061331374111,3.22540151399374
Sample discretes,29,166,-243.09764574766444,3.3324926899969576
Sample discretes,30,172,-242.80739293921138,3.4377588949948548
Sample discretes,31,178,-243.17442937673198,3.538948725000024
Sample discretes,32,184,-243.20539933095446,3.6473432409912347
Sample discretes,33,190,-243.21692721590358,3.7533527739942074
Sample discretes,34,196,-242.48532581614938,3.862076370999217
Sum out discretes,0,0,-801.1571164287568,0.026886225000023842
Sum out discretes,1,9,-300.36430966203994,0.13493521501123906
Sum out discretes,2,16,-243.46145662771872,0.2348982020020485
Sum out discretes,3,25,-231.14118677214145,0.3418592690080404
Sum out discretes,4,33,-230.42080891092974,0.44484132300317286
Sum out discretes,5,41,-230.52983448996451,0.5529534290134906
Sum out discretes,6,50,-230.392796314124,0.6576344830095768
Sum out discretes,7,57,-230.18547225770575,0.7574367900043726
Sum out discretes,8,65,-229.9002633012673,0.861381040006876
Sum out discretes,9,72,-229.54268504425235,0.9627595350146294
Sum out discretes,10,80,-228.78884330917754,1.0637930910140276
Sum out discretes,11,87,-227.56729705742745,1.1723955350071191
Sum out discretes,12,95,-225.24584883197036,1.2777524350136518
Sum out discretes,13,102,-221.40615304578168,1.3882255430072545
Sum out discretes,14,110,-214.6204915500464,1.4896364880055188
Sum out discretes,15,116,-207.45056855048216,1.5899996730089188
Sum out discretes,16,121,-200.04989664830555,1.7347241730093956
Sum out discretes,17,130,-184.3452096670873,1.845029091000557
Sum out discretes,18,137,-174.10987275809057,1.948196225002408
Sum out discretes,19,145,-170.80419462737837,2.047558733001351
Sum out discretes,20,153,-171.23263673524409,2.1576164380013942
Sum out discretes,21,162,-170.18116137552164,2.282024965003133
Sum out discretes,22,170,-169.55297542797007,2.3838505420088767
Sum out discretes,23,177,-169.36375533808328,2.4840371910035612
Sum out discretes,24,185,-169.09592492453234,2.583982738003135
Sum out discretes,25,193,-168.82546873417292,2.6904587570130825
Sum out discretes,0,0,-829.6851678800205,0.028086879998445512
Sum out discretes,1,8,-310.73708089508466,0.13146267600357534
Sum out discretes,2,15,-242.89600403033504,0.23507155200839042
Sum out discretes,3,23,-231.6698587285943,0.33634494100511075
Sum out discretes,4,31,-230.8307867938908,0.446251754000783
Sum out discretes,5,39,-230.16686800162435,0.5586221020072698
Sum out discretes,6,48,-227.99348808961267,0.6635534200072288
Sum out discretes,7,56,-225.24091649190328,0.7745585280060768
Sum out discretes,8,65,-222.0008564477421,0.8891015589982271
Sum out discretes,9,73,-219.2739472244744,0.999399767011404
Sum out discretes,10,78,-217.5858066225791,1.117113825008273
Sum out discretes,11,87,-214.35605764113666,1.2266474800109863
Sum out discretes,12,94,-211.5138132796356,1.328397537007928
Sum out discretes,13,102,-207.83555236677878,1.4330045090019703
Sum out discretes,14,109,-204.4127701405629,1.5458527040034533
Sum out discretes,15,117,-200.65831889027223,1.6474630820006133
Sum out discretes,16,124,-197.89090590757672,1.749901701003313
Sum out discretes,17,132,-195.76513566201638,1.8504611690044404
Sum out discretes,18,140,-194.84401353103482,1.9613215769976378
Sum out discretes,19,148,-194.62988929621085,2.0607473990023135
Sum out discretes,20,156,-194.56893741285108,2.1691707720011473
Sum out discretes,21,165,-194.45963509556205,2.2901229580044746
Sum out discretes,22,171,-194.3815139393866,2.4026076119989157
Sum out discretes,23,178,-194.3039496280386,2.516384071007371
Sum out discretes,24,186,-194.23119955960365,2.616442340001464
Sum out discretes,25,193,-194.17569891258253,2.721897504001856
Sum out discretes,0,0,-870.214246834224,0.013530945003032684
Sum out discretes,1,8,-334.1075546888342,0.11337477000057697
Sum out discretes,2,17,-248.42226068504226,0.22977080300450325
Sum out discretes,3,25,-237.18189772353878,0.3294964330047369
Sum out discretes,4,32,-235.66283142504278,0.44952804800868035
Sum out discretes,5,37,-234.8546865962873,0.5490671060085297
Sum out discretes,6,45,-233.53755896640436,0.663142220005393
Sum out discretes,7,53,-231.56146139329647,0.7681699550002813
Sum out discretes,8,61,-229.35348676291773,0.8787599299997091
Sum out discretes,9,69,-227.17307690577505,0.982642900004983
Sum out discretes,10,76,-225.38957969971062,1.083298859000206
Sum out discretes,11,84,-223.3127787318784,1.1831311739981174
Sum out discretes,12,91,-221.24695728860672,1.2832236340045928
Sum out discretes,13,100,-217.95213407673393,1.390954672008753
Sum out discretes,14,108,-214.2096604439631,1.494768399000168
Sum out discretes,15,116,-209.5563578204295,1.6117013740092516
Sum out discretes,16,123,-204.7403761190275,1.7118532680124043
Sum out discretes,17,129,-200.2241012918507,1.8239210840016604
Sum out discretes,18,136,-194.6818932775048,1.9410572089999913
Sum out discretes,19,145,-187.37129542198588,2.0503713909983636
Sum out discretes,20,152,-183.18828533724283,2.1575153190046548
Sum out discretes,21,160,-181.1630501201338,2.2602954860031605
Sum out discretes,22,168,-181.06271701708553,2.371486441001296
Sum out discretes,23,176,-181.04962840626993,2.478929483011365
Sum out discretes,24,185,-180.76640297265845,2.5853266820013525
Sum out discretes,25,193,-180.60124544099918,2.6963549720048903
Sum out discretes,0,0,-694.9422993055407,0.03061089000105858
Sum out discretes,1,8,-317.8178822272381,0.1458334340006113
Sum out discretes,2,16,-257.7213461107282,0.2473906420022249
Sum out discretes,3,23,-247.72421213525763,0.3542214139997959
Sum out discretes,4,32,-244.2078714929223,0.4608392409980297
Sum out discretes,5,39,-242.99504681775562,0.5630934199988842
Sum out discretes,6,48,-242.02512393088864,0.671946695998311
Sum out discretes,7,56,-241.50595194844928,0.7801955920010805
Sum out discretes,8,64,-241.20659205150548,0.8909004680067301
Sum out discretes,9,70,-241.07240900102616,0.9924170280098915
Sum out discretes,10,76,-240.98226598256835,1.0987949430048465
Sum out discretes,11,84,-240.89723649750013,1.2106376399993897
Sum out discretes,12,92,-240.8294607929046,1.3145470270067454
Sum out discretes,13,99,-240.77467520605282,1.4159245859980583
Sum out discretes,14,107,-240.71187136839205,1.5251349100023508
Sum out discretes,15,114,-240.65438708608053,1.628161407008767
Sum out discretes,16,123,-240.57577202147243,1.7381709389984608
Sum out discretes,17,131,-240.50202758415784,1.8479878790080548
Sum out discretes,18,140,-240.41660047489347,1.9645233900099992
Sum out discretes,19,148,-240.3402094740886,2.0653778080046177
Sum out discretes,20,155,-240.27392354082704,2.169187736004591
Sum out discretes,21,161,-240.21767857859325,2.2762801790088414
Sum out discretes,22,167,-240.16161437734164,2.377220668002963
Sum out discretes,23,174,-240.09515166671713,2.4815590020120144
Sum out discretes,24,182,-240.0139301118927,2.5832175460010767
Sum out discretes,25,189,-239.93137681697095,2.6863818210065364
Sum out discretes,26,197,-239.8070146336304,2.7873913830071686
Sum out discretes,0,0,-722.7768995476317,0.026950456008315086
Sum out discretes,1,8,-305.02779009741437,0.14065201200544833
Sum out discretes,2,17,-242.3317789316136,0.2488324840068817
Sum out discretes,3,24,-235.7167370973583,0.35306103199720384
Sum out discretes,4,30,-234.47152837134348,0.4602565879970789
Sum out discretes,5,37,-233.73475250072428,0.5738481820076704
Sum out discretes,6,45,-230.9747703128829,0.6808140410035849
Sum out discretes,7,52,-228.76662849943844,0.7854000550061464
Sum out discretes,8,60,-227.6455853831376,0.8894245029985904
Sum out discretes,9,67,-226.84647567162926,0.9907211050093174
Sum out discretes,10,75,-225.69068709322391,1.0918878780007362
Sum out discretes,11,83,-224.23369832318605,1.2015508760064841
Sum out discretes,12,91,-222.32691660939176,1.3060335099995137
Sum out discretes,13,98,-219.98374919174435,1.4054729350060224
Sum out discretes,14,106,-216.00532287627271,1.5157538000047206
Sum out discretes,15,113,-210.99610622916387,1.615948932006955
Sum out discretes,16,120,-204.51676715559034,1.7202454500049353
Sum out discretes,17,126,-198.48343228428683,1.856231646001339
Sum out discretes,18,134,-192.68594977124548,1.9617681640088558
Sum out discretes,19,142,-191.28719154778142,2.0782910789996385
Sum out discretes,20,150,-191.57994160115499,2.1793324570059776
Sum out discretes,21,157,-191.4196173196378,2.2811949560046196
Sum out discretes,22,165,-191.1098674643575,2.3855354610085486
Sum out discretes,23,172,-191.01653244060427,2.488331429004669
Sum out discretes,24,181,-190.97533011773703,2.597030496999621
Sum out discretes,25,188,-190.93068856552506,2.7006964119970798
Sum out discretes,26,197,-190.87877722609332,2.8189956950098276
Sum out discretes,0,0,-802.4903671022083,0.027079868987202646
Sum out discretes,1,8,-303.04540979953356,0.13860051099956036
Sum out discretes,2,16,-232.87031113278852,0.24446028499305247
Sum out discretes,3,23,-226.204040191286,0.34971508298814297
Sum out discretes,4,31,-226.16114201111597,0.4510614669919014
Sum out discretes,5,38,-225.9053751888476,0.5533124029934406
Sum out discretes,6,47,-224.18221887381907,0.6611989749968052
Sum out discretes,7,54,-222.18254983120977,0.7627879969924688
Sum out discretes,8,62,-219.6729157856866,0.8752795729935169
Sum out discretes,9,67,-218.0748044214408,0.9916288279891015
Sum out discretes,10,76,-215.12844481994318,1.1004656999856233
Sum out discretes,11,83,-212.76981818591912,1.2080287699997425
Sum out discretes,12,91,-210.05269463053673,1.308615687996149
Sum out discretes,13,98,-207.63866920983742,1.4141543399989605
Sum out discretes,14,106,-204.79731634361656,1.520402390986681
Sum out discretes,15,113,-202.29683832008192,1.6200966289937495
Sum out discretes,16,122,-199.31175876184167,1.7289586359858513
Sum out discretes,17,130,-197.1742940436919,1.838090120986104
Sum out discretes,18,138,-195.67737587316495,1.9489896279871464
Sum out discretes,19,147,-194.6729538362703,2.053943587988615
Sum out discretes,20,154,-194.22333294513388,2.170064718991518
Sum out discretes,21,160,-193.97046548495535,2.3022412779927253
Sum out discretes,22,168,-193.74072878017265,2.403786635994911
Sum out discretes,23,176,-193.58407916699818,2.512520089998841
Sum out discretes,24,184,-193.47622391947544,2.6172060319930317
Sum out discretes,25,192,-193.39925544639715,2.731404730990529
Sum out discretes,0,0,-695.4080109900464,0.028102480992674827
Sum out discretes,1,9,-284.9641431999109,0.14253321400284766
Sum out discretes,2,17,-239.8458600171972,0.24341278499364852
Sum out discretes,3,23,-236.22538410495764,0.35340482099354265
Sum out discretes,4,30,-236.23817479095987,0.4762991419881582
Sum out discretes,5,38,-235.73217735815186,0.5794226209968328
Sum out discretes,6,45,-233.736996681119,0.680409515991807
Sum out discretes,7,53,-230.15185540509688,0.7811654939949513
Sum out discretes,8,61,-225.90834389380078,0.8917401469945908
Sum out discretes,9,69,-221.40530629743694,0.9927823819965124
Sum out discretes,10,77,-216.7959606758828,1.1026091769933701
Sum out discretes,11,86,-211.58593079231315,1.218714096993208
Sum out discretes,12,95,-206.20559193439766,1.323988841995597
Sum out discretes,13,102,-202.18049320734974,1.4296091239899398
Sum out discretes,14,110,-198.5542065000297,1.5341818279922008
Sum out discretes,15,116,-197.01542412572718,1.6490090309977532
Sum out discretes,16,122,-196.45038106459626,1.7537904990017414
Sum out discretes,17,130,-196.37904357180352,1.8661110329926014
Sum out discretes,18,138,-196.33113924340367,1.9695053139925003
Sum out discretes,19,146,-196.19800957238087,2.076680944994092
Sum out discretes,20,155,-196.0792950469888,2.1868527749925852
Sum out discretes,21,163,-196.01673363491147,2.294296853989363
Sum out discretes,22,171,-195.9687355309605,2.404423404991627
Sum out discretes,23,180,-195.92127329828276,2.5142505690008403
Sum out discretes,24,188,-195.8846419551355,2.6229723909944296
Sum out discretes,25,196,-195.85268567898862,2.726395288988948
Sum out discretes,0,0,-780.9353615875598,0.02782846499979496
Sum out discretes,1,8,-328.3402222504214,0.13610296300053595
Sum out discretes,2,16,-256.57951780878346,0.2547455240041018
Sum out discretes,3,24,-243.3180147018355,0.355444963991642
Sum out discretes,4,32,-240.2925276495233,0.4601037309914827
Sum out discretes,5,41,-239.05615561891352,0.574004544004798
Sum out discretes,6,49,-238.33804772454457,0.6831321209967136
Sum out discretes,7,57,-237.79233925418617,0.794771066993475
Sum out discretes,8,63,-237.4829205828388,0.9005823739916086
Sum out discretes,9,70,-237.2080244251515,1.0105081080049276
Sum out discretes,10,77,-236.99632587806406,1.1104824329912661
Sum out discretes,11,86,-236.77725769229258,1.233593136996031
Sum out discretes,12,94,-236.61251475359776,1.3337436019927262
Sum out discretes,13,101,-236.4866785576436,1.444956067994237
Sum out discretes,14,109,-236.36286158881842,1.5477512570023537
Sum out discretes,15,117,-236.2589116642249,1.6553393449932337
Sum out discretes,16,126,-236.16198972779804,1.7735923780053855
Sum out discretes,17,135,-236.08134851669786,1.8824533949941398
Sum out discretes,18,143,-236.01957923825003,1.9868921969980002
Sum out discretes,19,151,-235.9643996069013,2.0989681590050457
Sum out discretes,20,157,-235.92608703366562,2.220898660004139
Sum out discretes,21,164,-235.8836912648223,2.3349994309991597
Sum out discretes,22,173,-235.83151735307916,2.44282551600039
Sum out discretes,23,180,-235.79195212447354,2.5546234010010958
Sum out discretes,24,189,-235.74159489919205,2.677994721993804
Sum out discretes,25,197,-235.6968326697358,2.778538187995553
Sum out discretes,0,0,-811.3136149708743,0.02682185301184654
Sum out discretes,1,8,-322.50791230665976,0.13286450099945069
Sum out discretes,2,16,-247.9250242640516,0.24166452001035213
Sum out discretes,3,21,-238.75110309029336,0.35912975201010705
Sum out discretes,4,30,-235.8447031221859,0.47212118101119993
Sum out discretes,5,37,-235.18594000242567,0.5763443860113621
Sum out discretes,6,45,-233.88538342885397,0.681203339010477
Sum out discretes,7,52,-232.17504839720124,0.7857885480076074
Sum out discretes,8,60,-230.05520069551736,0.8859715519994498
Sum out discretes,9,67,-228.3076851002162,0.9869433120042086
Sum out discretes,10,75,-226.36087820714752,1.0876983710080386
Sum out discretes,11,83,-224.2935172060246,1.1958811520040036
Sum out discretes,12,91,-221.8033945599714,1.2969012280106544
Sum out discretes,13,99,-218.46633125772095,1.4045317360013723
Sum out discretes,14,107,-214.0461818330061,1.5140655710101127
Sum out discretes,15,113,-209.98826192915507,1.630334751009941
Sum out discretes,16,119,-205.39832105556687,1.7377553850114345
Sum out discretes,17,127,-199.0020616145162,1.8480136540085077
Sum out discretes,18,135,-193.64232244504169,1.953743473008275
Sum out discretes,19,142,-191.10427902086357,2.055898515999317
Sum out discretes,20,151,-190.53404582397278,2.167727601006627
Sum out discretes,21,158,-190.61033021232984,2.2711535670012237
Sum out discretes,22,166,-190.43908217208863,2.3757538460046055
Sum out discretes,23,173,-190.24116396520557,2.4772014909982683
Sum out discretes,24,182,-190.09639321368059,2.595403072997928
Sum out discretes,25,191,-189.9967118916145,2.7027247610092164
Sum out discretes,26,198,-189.9147142835203,2.8120649590045215
Sum out discretes,0,0,-852.7268524958,0.027102389007806777
Sum out discretes,1,8,-329.7499484595862,0.13878620199859143
Sum out discretes,2,16,-249.94356060154462,0.24044987700879575
Sum out discretes,3,23,-237.41263833811774,0.34035305900871754
Sum out discretes,4,32,-235.48739102727,0.44641848400235173
Sum out discretes,5,40,-233.95887121976747,0.5566461860090495
Sum out discretes,6,49,-231.61080863450388,0.6756232870072126
Sum out discretes,7,57,-228.87453863999576,0.7755130020081997
Sum out discretes,8,63,-226.96258536468486,0.8840933510065079
Sum out discretes,9,68,-225.54981447331159,0.9892995090037584
Sum out discretes,10,76,-223.6095997967749,1.1011361629962921
Sum out discretes,11,84,-221.7243842097081,1.2034134840071202
Sum out discretes,12,91,-219.8724315887672,1.3122800040096045
Sum out discretes,13,99,-217.2407081790226,1.4123669970035553
Sum out discretes,14,106,-214.28344066868826,1.524260812997818
Sum out discretes,15,115,-209.07811668218395,1.6328782490044833
Sum out discretes,16,123,-202.59967943080446,1.740117684006691
Sum out discretes,17,131,-194.5397485632319,1.8512482730001212
Sum out discretes,18,140,-185.96651366601017,1.9597028430104255
Sum out discretes,19,148,-182.06745327279808,2.0693452700078487
Sum out discretes,20,155,-181.66447123476567,2.18248408600688
Sum out discretes,21,160,-181.81780450386282,2.293555116996169
Sum out discretes,22,168,-181.55344977265162,2.3938323110044
Sum out discretes,23,176,-181.14583365524987,2.506293730005622
Sum out discretes,24,184,-180.9666350457169,2.607911151006818
Sum out discretes,25,191,-180.8449086355832,2.7084955530017614
Sum out discretes,26,199,-180.6783641207209,2.8185985430032017


==> figs/results/vae_sbn/elboProgress.csv <==
condition,index,iter,time,objective
VAE,0,0,15.624582380980254,-61815452.069268994
VAE,1,1,31.189377862989904,-44928090.42875204
VAE,2,2,46.366903171986344,-40935004.51809645
VAE,3,3,62.48876209998131,-39241897.07072303
VAE,4,4,78.04619292399288,-35142692.333829276
VAE,5,5,94.00286293500662,-32725438.82902162
VAE,6,6,109.18511404198408,-30282138.54565942
VAE,7,7,125.16389487099647,-28327323.53254869
VAE,8,8,140.62861118897797,-25542747.0324242
VAE,9,9,156.4141486489773,-23708703.03014655
VAE,10,10,171.8085784829855,-22794344.748623185
VAE,11,11,187.80706116598844,-22070665.89311989
VAE,12,12,203.31157388198375,-21971396.521763757
VAE,13,13,219.30117767998576,-20413599.83503936
VAE,14,14,234.784195694983,-20397029.927250635
VAE,15,15,250.93806241598725,-19462412.83461209
VAE,16,16,266.47669554400443,-19119362.099904343
VAE,17,17,282.8827008109987,-18757274.60756982
VAE,18,18,298.5903339560032,-18862494.02837656
VAE,19,19,314.9636067929864,-18341954.271455698
VAE,20,20,330.56915447300673,-17508441.70181289
VAE,21,21,346.8545882369876,-17840465.68491932
VAE,22,22,362.3051859450042,-17135925.53690339
VAE,23,23,378.4117098659873,-17513801.50913792
VAE,24,24,393.742112213999,-16833882.134618957
VAE,25,25,409.808348082006,-16686686.886195717
VAE,26,26,425.25996505498887,-17005416.076215874
VAE,27,27,441.13940779799225,-16879302.996798214
VAE,28,28,457.0764372139871,-16339012.21373283
VAE,29,29,473.4028638379872,-16048680.828767492
VAE,30,30,488.96856685999035,-16024581.179608556
VAE,31,31,505.0768087939918,-15751926.955824878
VAE,32,32,520.4212063079774,-15991159.331662156
VAE,33,33,536.325762387991,-16016679.90903139
VAE,34,34,551.818845021993,-15615972.917032586
VAE,35,35,567.7426380159854,-15141074.9259748
VAE,36,36,583.0478022100032,-15913482.611807993
VAE,37,37,598.957683164984,-15907143.655671297
VAE,38,38,614.221478606999,-15146719.630491585
VAE,39,39,630.2724633840024,-15540130.769421903
VAE,40,40,645.5674103519916,-14489202.0419833
VAE,41,41,661.4038620699943,-14819532.953697897
VAE,42,42,677.0581994319856,-14994596.93722259
VAE,43,43,693.184835372001,-14377154.59162096
VAE,44,44,708.7234189260006,-14834077.06978585
VAE,45,45,724.9490818879902,-14743790.31936403
VAE,46,46,740.2567273239791,-14174863.688231597
VAE,47,47,756.6069441619813,-15028043.561227012
VAE,48,48,773.3986290479899,-14240334.820175007
VAE,49,49,789.5502589859963,-13985462.20245826
VAE,50,50,806.5114222469925,-14237630.095174221
VAE,51,51,823.0953516249955,-14403519.661918381
VAE,52,52,839.518459322989,-13753037.64605917
VAE,53,53,855.1784106779993,-13414305.181071114
VAE,54,54,871.3373658159971,-14077442.901774542
VAE,55,55,886.978531385988,-13630164.905759683
VAE,56,56,903.5414783490003,-13427568.654607479
VAE,57,57,919.0964912369848,-13780164.410267761
VAE,58,58,935.5013607169985,-13427967.584134074
VAE,59,59,951.7865333009959,-13532629.35779002
VAE,60,60,968.0953358799815,-13778863.927159822
VAE,61,61,983.8194766969979,-13649115.297985608
VAE,62,62,1000.4259755039811,-12689128.977756213
VAE,63,63,1015.9746779049933,-13194342.334509581
VAE,64,64,1032.2226683859826,-13158651.14737587
VAE,65,65,1047.6433498979807,-13333601.065866774
VAE,66,66,1063.690867832005,-13737700.380736062
VAE,67,67,1079.027505784005,-12823979.445933472
VAE,68,68,1094.8724571339785,-12573746.865929373
VAE,69,69,1110.0371826329826,-12587166.59832531
VAE,70,70,1125.8631926919818,-12842746.187345104
VAE,71,71,1141.1861158439815,-12591394.511895442
VAE,72,72,1157.0516344409882,-12599933.000680981
VAE,73,73,1172.2452225109935,-12762589.886956634
VAE,74,74,1188.1149117420018,-12590946.27860349
VAE,75,75,1203.3259856480063,-11995845.482600022
VAE,76,76,1219.1862407969832,-12642075.084803803
VAE,77,77,1234.3962547369897,-11990030.909026822
VAE,78,78,1250.1931341869831,-12099970.246232495
VAE,79,79,1265.456249583006,-12436222.62526426
VAE,80,80,1281.3454854370057,-12142653.824937588
VAE,81,81,1296.650199474007,-12346517.30285071
VAE,82,82,1312.5178513189853,-11838161.178623574
VAE,83,83,1327.7479419099986,-12347303.196370091
VAE,84,84,1343.7713032629788,-12116807.71785568
VAE,85,85,1359.589311932981,-12480343.056239732
VAE,86,86,1376.0601439189911,-12676838.753710812
VAE,87,87,1391.548892847985,-11726807.103070995
VAE,88,88,1407.9109487130047,-12072511.50345915
VAE,89,89,1423.5970498999952,-11422180.96368441
VAE,90,90,1439.8471105609833,-12011439.959229123
VAE,91,91,1455.5610533729791,-11691345.052768696
VAE,92,92,1472.0589978809953,-11884147.319442905
VAE,93,93,1487.9294740509986,-12019220.592071336
VAE,94,94,1504.540889030993,-11827989.834906813
VAE,95,95,1520.5352945010065,-11932196.739348525
VAE,96,96,1536.8717064519822,-11617496.965011967
VAE,97,97,1552.6169973160029,-11855818.373889383
VAE,98,98,1569.0678740319909,-11235830.840376455
VAE,99,99,1584.4788385010063,-11728334.485854823
VAE,100,100,1600.565343986988,-11925387.841384051
VAE,101,101,1616.2425059929787,-11567513.969032554
VAE,102,102,1632.4891292439997,-11401017.385758696
VAE,103,103,1648.008380510986,-11496891.030835213
VAE,104,104,1664.5198718110025,-11220491.494792689
VAE,105,105,1680.622347225994,-11533870.936303824
VAE,106,106,1697.1360632619858,-11482910.833664062
VAE,107,107,1713.3058169049918,-11007677.417995801
VAE,108,108,1729.7437050579786,-11492317.893506275
VAE,109,109,1745.187797665,-12021593.847443333
VAE,110,110,1761.2772757419943,-11270226.80320399
VAE,111,111,1776.8361433340012,-11427043.806704897
VAE,112,112,1792.8814441899956,-11157707.267980838
VAE,113,113,1808.285500506997,-10920319.86124305
VAE,114,114,1824.3515660299956,-10786498.873048272
VAE,115,115,1839.778940038979,-11075565.753622377
VAE,116,116,1855.7236757490039,-10842837.941312268
VAE,117,117,1871.208172396004,-11376825.818058431
VAE,118,118,1887.209305786997,-11167155.583124772
VAE,119,119,1902.6400002059936,-11207783.88347613
VAE,120,120,1918.9356414139868,-11114173.242816137
VAE,121,121,1934.982815151006,-11090430.120151881
VAE,122,122,1951.1987312289775,-10884468.297427287
VAE,123,123,1966.8632540269791,-11314432.463060204
VAE,124,124,1983.2791905229985,-11238789.821358915
VAE,125,125,1998.9403961150051,-10989413.138917876
VAE,126,126,2015.050974503994,-10331260.369306237
VAE,127,127,2030.4593686009944,-10722579.692352075
VAE,128,128,2047.0235656859875,-10960858.776635716
VAE,129,129,2062.843985955,-11630845.831311328
VAE,130,130,2079.025156118989,-11297678.381308576
VAE,131,131,2094.615115458995,-11146599.087900162
VAE,132,132,2110.6558325780034,-10911031.03758517
VAE,133,133,2126.036442809999,-10471121.644914018
VAE,134,134,2141.8581752019822,-11023497.72186449
VAE,135,135,2157.496515641987,-10481142.179436462
VAE,136,136,2173.6397455329893,-10821360.904980225
VAE,137,137,2189.297667163998,-10577569.747835241
VAE,138,138,2205.2676028539836,-10912770.703488603
VAE,139,139,2220.8972583090067,-10728090.235322777
VAE,140,140,2237.0304289369883,-10708232.808361819
VAE,141,141,2252.534533592999,-10659042.678803252
VAE,142,142,2268.528003396988,-11163771.049510611
VAE,143,143,2284.0061105310024,-10791635.144454548
VAE,144,144,2299.9636842239797,-10605959.9304211
VAE,145,145,2315.488189904988,-10485368.47767397
VAE,146,146,2331.378973542988,-10631541.499371026
VAE,147,147,2346.75743591699,-10776817.385357708
VAE,148,148,2362.8370422939956,-10576834.674151678
VAE,149,149,2378.342805029005,-10489706.772972055
VAE,150,150,2394.30225336799,-10490499.73846007
VAE,151,151,2409.6891500069796,-10809775.846049318
VAE,152,152,2425.5494000020026,-9971620.816015791
VAE,153,153,2440.8393191979826,-10242539.822746167
VAE,154,154,2456.886907151997,-10612439.895698534
VAE,155,155,2472.3243909319935,-10314063.791737612
VAE,156,156,2488.408779062003,-10664007.074937655
VAE,157,157,2504.037322975993,-9932554.770511659
VAE,158,158,2520.032785364002,-10549151.556364508
VAE,159,159,2535.2903375220003,-10422198.806790754
VAE,160,160,2551.100398963988,-9984151.884246917
VAE,161,161,2566.4518083919884,-10091193.14447112
VAE,162,162,2582.370753627986,-10063714.289787998
VAE,163,163,2597.7673090539874,-10106627.352722771
VAE,164,164,2613.667806055993,-10502741.932490176
VAE,165,165,2629.0333213050067,-10457400.804630496
VAE,166,166,2645.001145280987,-10610599.98352837
VAE,167,167,2660.383763883978,-10473138.887404473
VAE,168,168,2676.332404255986,-10247318.095106438
VAE,169,169,2691.7454074829816,-9925388.769121509
VAE,170,170,2707.6695191870035,-10318804.796792181
VAE,171,171,2723.0580382779835,-10308322.068791486
VAE,172,172,2738.9924692519903,-10357988.87638243
VAE,173,173,2754.3719050990044,-9996369.407606598
VAE,174,174,2770.2999589270057,-10042193.121919043
VAE,175,175,2785.737314666003,-10517180.76048134
VAE,176,176,2801.6227530640067,-9945165.861359237
VAE,177,177,2816.9982200479803,-10023801.467536537
VAE,178,178,2832.950924337983,-10051914.533656245
VAE,179,179,2848.4589509879947,-10065932.917616941
VAE,180,180,2864.7004932869972,-9846014.568085453
VAE,181,181,2880.1985110089777,-9940283.69215024
VAE,182,182,2896.2942859839795,-10431066.221259128
VAE,183,183,2912.0464508569835,-9784470.219813611
VAE,184,184,2927.9353569999935,-9966548.359929563
VAE,185,185,2943.3165863849817,-9812307.294353709
VAE,186,186,2959.1639537629785,-9968411.349134078
VAE,187,187,2974.555845095992,-9832378.619019073
VAE,188,188,2990.611837637991,-9930282.764103996
VAE,189,189,3006.1084357469977,-9906872.308024094
VAE,190,190,3022.2747280449867,-9715911.421325875
VAE,191,191,3037.7989564529958,-10200895.842961123
VAE,192,192,3053.819945468992,-9901686.695692237
VAE,193,193,3069.2416271259785,-10078246.769878658
VAE,194,194,3085.214641072005,-9832642.698731463
VAE,195,195,3100.6941567479967,-10099275.762758441
VAE,196,196,3116.7844499900043,-9666330.035343582
VAE,197,197,3132.2425547859966,-9971397.984770825
VAE,198,198,3148.2439915370046,-9945186.86652386
VAE,199,199,3163.769491082996,-9928269.400247352
VAE,200,200,3179.9947213839887,-9758887.66586302
VAE,201,201,3195.415345563978,-9683944.572726283
VAE,202,202,3211.480656205982,-9583355.993461093
VAE,203,203,3227.035716858983,-9719379.696867563
VAE,204,204,3243.088661947995,-9621946.332111454
VAE,205,205,3258.5715817289947,-9844362.780539833
VAE,206,206,3274.5279372879863,-9965306.137696097
VAE,207,207,3290.0163152189853,-10099744.481367514
VAE,208,208,3306.215868638992,-9577442.634756604
VAE,209,209,3321.869989243984,-9484645.45355597
VAE,210,210,3337.8801344359813,-9912945.693756955
VAE,211,211,3353.295756926984,-9689227.142198944
VAE,212,212,3369.476664781988,-10016748.18601592
VAE,213,213,3385.20249228698,-9947114.485081153
VAE,214,214,3401.0597913520037,-9968215.272907136
VAE,215,215,3416.8073021509945,-9399474.069611363
VAE,216,216,3433.048512896985,-9886440.821386926
VAE,217,217,3448.656511303991,-9955906.774681835
VAE,218,218,3464.6010399309994,-9634106.349996464
VAE,219,219,3480.0462305319907,-9832652.564537495
VAE,220,220,3496.1255294689836,-9837808.890867984
VAE,221,221,3511.6754290390013,-10012330.767206885
VAE,222,222,3527.729535728991,-9349762.357369663
VAE,223,223,3543.2195393649936,-9622383.408022864
VAE,224,224,3559.3614377639888,-9828043.980897209
VAE,225,225,3575.1049235610067,-9776543.01292859
VAE,226,226,3591.1977592509984,-9411272.313449286
VAE,227,227,3606.566078729987,-9711038.944641264
VAE,228,228,3622.709620395988,-9370015.16368596
VAE,229,229,3638.227587264001,-9490110.366725236
VAE,230,230,3654.537279187977,-9170491.611606622
VAE,231,231,3670.1703651680054,-9622414.21136615
VAE,232,232,3686.081585493982,-9253973.85169967
VAE,233,233,3701.757344716996,-9544715.758008894
VAE,234,234,3717.57690299499,-9469173.328201367
VAE,235,235,3732.9260593219997,-9478028.648135958
VAE,236,236,3748.844252416998,-9864016.04988814
VAE,237,237,3764.4435011459886,-9094188.256175479
VAE,238,238,3780.6745341539977,-9746013.556394653
VAE,239,239,3796.174051952988,-9355390.768441532
VAE,240,240,3812.468593254,-9289942.602606095
VAE,241,241,3827.8274603900018,-9171680.054879503
VAE,242,242,3843.5373310309947,-9423410.482493982
VAE,243,243,3858.6449387930033,-9457860.648799175
VAE,244,244,3874.6823329699932,-9801070.67339289
VAE,245,245,3890.0393081469833,-9806064.539185701
VAE,246,246,3905.9435757859947,-9752341.30690051
VAE,247,247,3921.4118165040018,-9374687.864444528
VAE,248,248,3937.410237720996,-8769708.802596524
VAE,249,249,3952.8350195309818,-9292066.076492902
VAE,250,250,3968.5272223359943,-9287902.097756654
VAE,251,251,3983.9796867190003,-8836431.335860249
VAE,252,252,3999.7275738919975,-9394569.018289551
VAE,253,253,4014.969806863993,-9061045.781369409
VAE,254,254,4031.1747564359903,-8942894.043068254
VAE,255,255,4046.600131796002,-9331113.541264396
VAE,256,256,4062.729601148993,-9350527.320049306
VAE,257,257,4078.197640392989,-9797788.948931161
VAE,258,258,4094.464255698979,-9291547.211550387
VAE,259,259,4109.8400391860005,-8972080.454952272
VAE,260,260,4125.742180549979,-9345266.090637218
VAE,261,261,4141.174974516004,-9230011.911162551
VAE,262,262,4157.070167914987,-9702950.173407279
VAE,263,263,4172.469482100993,-8765644.576839201
VAE,264,264,4188.408635365993,-9424264.874091621
VAE,265,265,4203.842747631997,-9170541.108296245
VAE,266,266,4219.735573042989,-9327051.023953708
VAE,267,267,4235.130740419984,-9210011.264915857
VAE,268,268,4251.017199458986,-9414963.441711651
VAE,269,269,4266.300997067988,-9125800.04573267
VAE,270,270,4282.331003901005,-9745928.853923423
VAE,271,271,4297.7876845089795,-9105101.554223562
VAE,272,272,4313.968690954984,-9353716.878475104
VAE,273,273,4329.722313798994,-8870522.033304695
VAE,274,274,4345.644472280979,-9462120.211093571
VAE,275,275,4361.204844839007,-9024215.922696056
VAE,276,276,4377.140146914989,-8963212.125191586
VAE,277,277,4392.608433865994,-8927349.941464322
VAE,278,278,4408.600782758981,-8738580.540401282
VAE,279,279,4424.095622531981,-9291890.600644246
VAE,280,280,4440.338020909995,-9158915.899794351
VAE,281,281,4455.942499689996,-9357814.952607533
VAE,282,282,4472.139430255979,-9232846.754260026
VAE,283,283,4487.776668699979,-9423503.523009023
VAE,284,284,4503.874275649994,-9011727.211672535
VAE,285,285,4519.400383244992,-9268077.621946905
VAE,286,286,4535.379688127994,-9095959.955379946
VAE,287,287,4550.716246297985,-9174754.746987939
VAE,288,288,4566.690347598999,-8735433.949509012
VAE,289,289,4582.095437555999,-8891187.801009085
VAE,290,290,4597.969824132979,-8880898.579080088
VAE,291,291,4613.672583316982,-9281654.18072665
VAE,292,292,4629.751055303991,-9004167.266848486
VAE,293,293,4645.056333820999,-8885508.481249062
VAE,294,294,4661.02644608599,-8723492.815876845
VAE,295,295,4676.462587817997,-8890233.793506658
VAE,296,296,4692.625317981988,-9129881.292903176
VAE,297,297,4708.105402468979,-9255257.211216351
VAE,298,298,4723.949281401992,-9341467.835714165
VAE,299,299,4739.47335284099,-9130095.639752973
VAE,300,300,4755.515787708998,-8968359.089086898
VAE,301,301,4770.660821125,-9302659.16171605
VAE,302,302,4786.75790478298,-8806953.693990767
VAE,303,303,4802.461907689005,-8977220.373808213
VAE,304,304,4818.560868952006,-8675183.137428459
VAE,305,305,4834.180801499992,-8886981.30391395
VAE,306,306,4850.3085355280045,-8569744.332911603
VAE,307,307,4865.684251531989,-8752708.241073042
VAE,308,308,4881.681273339003,-8761765.54665933
VAE,309,309,4896.834563142985,-8675343.286387227
VAE,310,310,4912.418323148996,-8742968.37012886
VAE,311,311,4927.526191226989,-9028157.084042447
VAE,312,312,4943.1214912919995,-9175326.060156291
VAE,313,313,4958.316026024997,-8676181.389783995
VAE,314,314,4974.087239850998,-9327980.714153185
VAE,315,315,4989.481042977989,-9048522.192084484
VAE,316,316,5005.340367085993,-8565615.66630358
VAE,317,317,5020.6187404919865,-8771649.385749966
VAE,318,318,5036.366798940986,-9207433.753769865
VAE,319,319,5051.6570788190065,-8725597.218679182
VAE,320,320,5067.821613694996,-8452675.595040891
VAE,321,321,5083.128307672978,-8737324.45542886
VAE,322,322,5099.123646483988,-8882640.176838502
VAE,323,323,5114.399464203983,-9471949.942236504
VAE,324,324,5130.159405997992,-8647153.707273481
VAE,325,325,5145.300786347985,-8647298.732878262
VAE,326,326,5160.93854022199,-8175210.441922626
VAE,327,327,5176.065137052,-9096241.989080746
VAE,328,328,5191.703837066978,-8820804.032921763
VAE,329,329,5206.815532103002,-8970806.567920668
VAE,330,330,5222.586600496978,-8917549.532127397
VAE,331,331,5237.729263383984,-9027371.008786852
VAE,332,332,5253.364425069004,-8424030.33620765
VAE,333,333,5268.507046456993,-8608931.782369038
VAE,334,334,5284.257126174003,-8846387.730337393
VAE,335,335,5299.412934930981,-8575705.522293363
VAE,336,336,5315.1307953699825,-8821651.838466194
VAE,337,337,5330.302957448006,-8617983.350528441
VAE,338,338,5346.007329772979,-8417461.457671458
VAE,339,339,5361.196457313985,-9194109.374290196
VAE,340,340,5377.064803729982,-8242521.5621007895
VAE,341,341,5392.384995693982,-9296188.829071628
VAE,342,342,5408.164714085996,-8494393.402626777
VAE,343,343,5423.385355049998,-9131802.778624777
VAE,344,344,5439.340248566002,-8848400.520885022
VAE,345,345,5454.781111856997,-8742846.720853984
VAE,346,346,5471.417543137997,-9028247.808596248
VAE,347,347,5486.851038810998,-8992252.532526717
VAE,348,348,5502.816194819004,-8385168.239995676
VAE,349,349,5518.298264364004,-8691792.14517084
VAE,350,350,5534.3066854629815,-8784019.853068236
VAE,351,351,5550.227325949997,-8880419.686943457
VAE,352,352,5566.9140669409935,-8487382.985646859
VAE,353,353,5583.667986830979,-8818388.756237308
VAE,354,354,5599.940625755996,-8824049.922738058
VAE,355,355,5615.605076350003,-8611170.214571001
VAE,356,356,5631.622961447984,-8415462.606571883
VAE,357,357,5647.026768079996,-8791292.16192973
VAE,358,358,5663.059215783984,-8912860.296019314
VAE,359,359,5678.345675431997,-8871675.12331498
VAE,360,360,5694.028407016993,-8592539.212237751
VAE,361,361,5709.332004348993,-9030752.399303252
VAE,362,362,5725.257595550001,-8810052.554770293
VAE,363,363,5741.608437570006,-8846145.880280603
VAE,364,364,5757.547617089003,-8434635.462914687
VAE,365,365,5773.579039406001,-8415431.826847842
VAE,366,366,5791.428839765996,-8733963.12832161
VAE,367,367,5807.542379460991,-8280218.609199923
VAE,368,368,5823.380469006002,-8651375.865132134
VAE,369,369,5838.686285672992,-8785858.374552978
VAE,370,370,5854.37768662098,-8617656.95104822
VAE,371,371,5869.556211409003,-8915139.040939886
VAE,372,372,5885.217071667999,-8836413.024515448
VAE,373,373,5900.372432417005,-8903988.54802247
VAE,374,374,5916.045683120996,-8534646.464796985
VAE,375,375,5931.179204827994,-8681372.309695072
VAE,376,376,5946.982603004992,-8756502.851108465
VAE,377,377,5962.234473409981,-8594722.669367569
VAE,378,378,5978.007879225999,-8385988.2759867115
VAE,379,379,5993.345353578001,-8539671.961798543
VAE,380,380,6009.197460812986,-8712924.85849088
VAE,381,381,6024.486115851998,-8342666.062560285
VAE,382,382,6040.487224734992,-8768132.830283605
VAE,383,383,6055.925697144002,-8543267.376351072
VAE,384,384,6071.655998264998,-8390195.027117822
VAE,385,385,6086.855805142999,-9154820.64934375
VAE,386,386,6102.680182863981,-8755480.563589044
VAE,387,387,6118.601479043007,-8382381.692011081
VAE,388,388,6134.292555575997,-8905093.378079789
VAE,389,389,6149.433431036979,-8696474.384094749
VAE,390,390,6165.102429387986,-8817815.243381076
VAE,391,391,6180.269222669989,-8855285.525529884
VAE,392,392,6196.058341537982,-8480771.334857728
VAE,393,393,6211.32676939699,-8311082.628616751
VAE,394,394,6227.336290806979,-8775471.221750496
VAE,395,395,6244.110634193987,-8561149.949360304
VAE,396,396,6259.899935507983,-8315584.0237901285
VAE,397,397,6275.123230028987,-8287370.796405224
VAE,398,398,6290.812653378994,-8990668.177885588
VAE,399,399,6306.0454173879925,-8487461.68657215
VAE,400,400,6321.7929549209775,-8324789.268266083
VAE,401,401,6337.025536698997,-8496239.548272882
VAE,402,402,6352.737201520979,-8718929.06728552
VAE,403,403,6367.887332738996,-8241846.584758839
VAE,404,404,6383.6544957070055,-8589019.89747413
VAE,405,405,6398.994598333001,-8711519.0925284
VAE,406,406,6414.825191201985,-8606835.301176507
VAE,407,407,6429.986805850983,-8483460.404808735
VAE,408,408,6445.69429420799,-8733038.680578649
VAE,409,409,6460.7625803180035,-8484913.757985184
VAE,410,410,6476.358787818998,-8493744.54941727
VAE,411,411,6491.540210089982,-8040815.05946956
VAE,412,412,6507.215165295005,-8457845.009403942
VAE,413,413,6523.18827936998,-8621398.170870388
VAE,414,414,6538.826193152994,-8323075.378213975
VAE,415,415,6553.885951067984,-8606264.484718965
VAE,416,416,6569.457287737995,-8399317.425413053
VAE,417,417,6584.512693854004,-8349088.019254554
VAE,418,418,6600.111128595978,-8423139.648800878
VAE,419,419,6615.24439308998,-8203123.105202907
VAE,420,420,6631.274315041006,-8054209.813889931
VAE,421,421,6646.648665591001,-8674580.927175496
VAE,422,422,6662.654101760983,-8519028.706904165
VAE,423,423,6677.87013141799,-8237072.780347236
VAE,424,424,6693.654804437995,-8572343.051866738
VAE,425,425,6708.9254690389935,-8530859.840783088
VAE,426,426,6724.778378317982,-8492464.201573731
VAE,427,427,6740.052408360005,-8252258.072695158
VAE,428,428,6755.9676439179775,-8270148.495047016
VAE,429,429,6772.48602708599,-8369084.5037730215
VAE,430,430,6790.146426391006,-8559890.18678381
VAE,431,431,6806.214807818979,-8206027.048677361
VAE,432,432,6824.183516801983,-8381010.998988183
VAE,433,433,6841.488560102999,-8327463.07538571
VAE,434,434,6858.261766081006,-8707405.769742168
VAE,435,435,6874.344599302977,-8426557.700807134
VAE,436,436,6890.925524479985,-8470799.716323422
VAE,437,437,6906.466373656988,-8250022.535799537
VAE,438,438,6922.398172553003,-8525278.246579962
VAE,439,439,6937.5861855449975,-8074191.529586421
VAE,440,440,6953.381291244984,-8329003.051628779
VAE,441,441,6969.255024809003,-8215816.785291023
VAE,442,442,6986.547862380981,-8352347.67965387
VAE,443,443,7002.926876417994,-8306908.527635713
VAE,444,444,7018.813660353989,-8181519.850873578
VAE,445,445,7035.147958572,-8244541.57683392
VAE,446,446,7052.081104979992,-8636707.671718394
VAE,447,447,7068.067009957999,-8488979.16353387
VAE,448,448,7085.473074028999,-8387726.042480223
VAE,449,449,7102.19662282598,-8035353.476015598
VAE,450,450,7119.620979581982,-8375808.926006792
VAE,451,451,7137.188607001007,-8316048.770933989
VAE,452,452,7156.030298575997,-8096203.888162374
VAE,453,453,7175.447197528988,-8117054.811944353
VAE,454,454,7192.003756066978,-8129819.009194245
VAE,455,455,7207.215508093983,-8439008.272349255
VAE,456,456,7223.023733714997,-8457113.199685186
VAE,457,457,7238.272520844996,-8326684.021017333
VAE,458,458,7254.02138745898,-8704686.449760688
VAE,459,459,7269.201777933002,-8247850.785417678
VAE,460,460,7284.891791493982,-8131666.045943768
VAE,461,461,7300.126176866978,-8549475.559646172
VAE,462,462,7315.905148047984,-8764981.589851806
VAE,463,463,7331.100507736981,-8144560.234152613
VAE,464,464,7346.9080760419965,-8453281.145908536
VAE,465,465,7362.0949793709815,-7997583.478925038
VAE,466,466,7377.947966212005,-8032740.52682885
VAE,467,467,7393.312742953002,-8631922.16279349
VAE,468,468,7409.083860116988,-8379541.182943246
VAE,469,469,7424.347710246981,-8468567.032124704
VAE,470,470,7440.073776473999,-8452107.050399698
VAE,471,471,7455.400756443977,-8378392.455564102
VAE,472,472,7471.129985459,-8158790.098888087
VAE,473,473,7486.240024281979,-8143420.009137143
VAE,474,474,7501.968590027988,-8432798.720306732
VAE,475,475,7517.159775341004,-8435207.183588529
VAE,476,476,7532.898249453991,-8239473.551625149
VAE,477,477,7548.093666217,-7813200.4139763005
VAE,478,478,7563.741267517984,-8413278.420724152
VAE,479,479,7578.863940840006,-8335578.735113183
VAE,480,480,7594.611735279977,-7903551.736572264
VAE,481,481,7609.739744324982,-7985621.046853568
VAE,482,482,7625.499129630983,-8021747.965347566
VAE,483,483,7640.683551876992,-8383775.413158018
VAE,484,484,7656.503901755005,-8331688.658276662
VAE,485,485,7671.674244286,-8387630.452976051
VAE,486,486,7687.440488572985,-8271232.58766263
VAE,487,487,7702.661201375991,-8300685.396548118
VAE,488,488,7718.543618847996,-8195617.0369876
VAE,489,489,7733.873820556998,-8093432.824493368
VAE,490,490,7750.535220257998,-8515116.687569303
VAE,491,491,7766.142013325989,-8482433.193975618
VAE,492,492,7781.851358428002,-8311261.223598326
VAE,493,493,7796.971683696986,-7893873.038677329
VAE,494,494,7812.757665620983,-8270419.373604759
VAE,495,495,7828.410494055003,-8148019.475366837
VAE,496,496,7844.264305249989,-8623626.681042979
VAE,497,497,7859.448078316003,-8550686.866462354
VAE,498,498,7875.145154565006,-8307293.86574598
VAE,499,499,7890.262287467003,-8253058.147265049
SBN,0,0,11.44803117698431,-32908027.62441998
SBN,1,1,25.83991465100646,-31222800.76469377
SBN,2,2,40.05680819800496,-29631405.392818213
SBN,3,3,54.13751684299111,-28154381.543587808
SBN,4,4,68.62252331998944,-26790262.578067716
SBN,5,5,82.7142975179851,-25492295.335812174
SBN,6,6,96.95060322999954,-24453219.43355372
SBN,7,7,111.94249926099181,-23235982.562249742
SBN,8,8,127.43049957698584,-22380085.926022347
SBN,9,9,142.56046426400542,-21129947.888473317
SBN,10,10,157.4069378899932,-20955513.046415675
SBN,11,11,171.90641037398578,-20039487.974432852
SBN,12,12,186.48419182398916,-19522276.560648732
SBN,13,13,201.19415544798971,-18715891.694783293
SBN,14,14,215.50828579300642,-18058748.181202777
SBN,15,15,230.0643545770049,-18127505.068025574
SBN,16,16,244.24634765899182,-17186215.35622415
SBN,17,17,258.3703648560047,-16711415.655010426
SBN,18,18,273.11685764199495,-16899430.169373736
SBN,19,19,287.2992286899984,-15682005.455482984
SBN,20,20,301.69245270600913,-16066147.248513022
SBN,21,21,316.61907673600314,-15314510.214909546
SBN,22,22,331.11275506699087,-16197482.363261562
SBN,23,23,345.5806596519947,-15628574.145058569
SBN,24,24,360.1879496589899,-15155528.558081564
SBN,25,25,374.6097855769992,-14538357.776397588
SBN,26,26,389.5529620179832,-14923743.201083949
SBN,27,27,404.87513292098043,-15155815.317428412
SBN,28,28,420.2605003390014,-14640719.832193803
SBN,29,29,434.7071966559887,-15001545.972282074
SBN,30,30,448.7522858529985,-14448086.869657569
SBN,31,31,462.8279836499989,-14230006.9155075
SBN,32,32,477.110478579998,-13837497.276832078
SBN,33,33,491.17598557299374,-14061786.330979545
SBN,34,34,505.2991521189809,-13934165.63793284
SBN,35,35,519.7447001889944,-13847942.03109317
SBN,36,36,533.944669445008,-13613594.240063408
SBN,37,37,548.0071305879951,-13837405.082077645
SBN,38,38,562.3347572630048,-13716587.631751252
SBN,39,39,576.8802092639804,-14281970.869997662
SBN,40,40,591.5500522190034,-13422769.87811555
SBN,41,41,606.7502551620007,-13986614.349201286
SBN,42,42,621.7376567260027,-13479914.62073372
SBN,43,43,636.544292629987,-13441513.253805552
SBN,44,44,651.0489166319966,-14102854.535305226
SBN,45,45,665.0963011559844,-13507312.703765063
SBN,46,46,679.2845860599875,-13179236.527419789
SBN,47,47,693.8159996979832,-13317679.117397709
SBN,48,48,708.1828325809836,-13420573.550046269
SBN,49,49,722.4237953940034,-13065076.524940811
SBN,50,50,736.5849778339863,-13527436.486042416
SBN,51,51,750.6531909259855,-12886500.45719523
SBN,52,52,764.7595410709977,-13256106.12631381
SBN,53,53,778.7041189090013,-13100324.954589004
SBN,54,54,792.6378605189919,-13829824.56633126
SBN,55,55,806.8272918719947,-13261072.729542164
SBN,56,56,820.8119775910079,-13304292.081231644
SBN,57,57,834.8592360959947,-13157886.069880074
SBN,58,58,849.5034015379846,-12939998.168619953
SBN,59,59,863.9741567960084,-13214963.90238508
SBN,60,60,877.95795440498,-13118660.35538542
SBN,61,61,892.1719914859831,-13420459.790099721
SBN,62,62,906.1823891609907,-12793095.277568305
SBN,63,63,920.2585660669804,-12944882.399222124
SBN,64,64,934.394601486981,-13010385.058216223
SBN,65,65,948.3707740550042,-12710834.788216136
SBN,66,66,962.3236327069998,-13401187.717552554
SBN,67,67,976.4814237909914,-13002880.746927619
SBN,68,68,990.4847840749919,-13166937.629037192
SBN,69,69,1004.537373642981,-13220209.893607337
SBN,70,70,1018.7548721619844,-12706803.852049675
SBN,71,71,1032.7374879550039,-13258537.117122917
SBN,72,72,1046.6661737920047,-12969475.166245129
SBN,73,73,1060.9485076549947,-12808950.39838328
SBN,74,74,1074.99962202999,-12414562.557514625
SBN,75,75,1089.0185193639993,-13013903.76340985
SBN,76,76,1103.168071085006,-12612992.258291245
SBN,77,77,1117.1135816349984,-12828625.632526416
SBN,78,78,1131.076575017005,-12707301.181285534
SBN,79,79,1145.1838709499837,-13417062.611365093
SBN,80,80,1159.1070759019851,-13168195.09062574
SBN,81,81,1173.028493730992,-13030335.615936534
SBN,82,82,1187.1347251679897,-12843662.89146574
SBN,83,83,1201.0581230880023,-12796693.393934656
SBN,84,84,1214.9055853950083,-12792531.373677187
SBN,85,85,1228.9971919960083,-12257933.30528626
SBN,86,86,1242.9147957980038,-13337410.781696334
SBN,87,87,1256.8622334759832,-13427583.427870983
SBN,88,88,1270.9785532099902,-12742738.264371414
SBN,89,89,1284.9267735249996,-12874017.09156539
SBN,90,90,1298.872534487009,-12582651.828380989
SBN,91,91,1312.9659729070067,-12418439.759079449
SBN,92,92,1326.8866867379845,-13166495.55195452
SBN,93,93,1340.807616786003,-13161819.727371875
SBN,94,94,1354.9286399860084,-12869176.375972822
SBN,95,95,1368.8536218689978,-12336347.493479988
SBN,96,96,1382.715802143991,-13241070.04076039
SBN,97,97,1396.8485520899892,-12408556.822158586
SBN,98,98,1410.7503966719805,-12722382.332783533
SBN,99,99,1424.698231949985,-12989263.681381928
SBN,100,100,1439.0324700559975,-13254618.955948448
SBN,101,101,1453.0509909259974,-12735657.502458848
SBN,102,102,1467.021243061006,-12683659.758753914
SBN,103,103,1481.250945028007,-12821460.83514015
SBN,104,104,1495.2501500560045,-13127215.406719442
SBN,105,105,1509.2286156620085,-12636667.20191653
SBN,106,106,1523.6618812929987,-12739537.141568156
SBN,107,107,1537.6523113960027,-12481240.604621211
SBN,108,108,1551.550578866005,-12452323.539362019
SBN,109,109,1565.7943328559995,-12850805.953467458
SBN,110,110,1580.351244998008,-12424244.003011415
SBN,111,111,1595.382963732004,-12054809.342337769
SBN,112,112,1609.5755335550011,-12331129.88817954
SBN,113,113,1623.5498569049835,-13180343.18951509
SBN,114,114,1637.574379700005,-12469474.329173626
SBN,115,115,1651.7621424289941,-12671684.70476535
SBN,116,116,1665.7972567539812,-12907940.805294685
SBN,117,117,1679.8773770329951,-12924660.169683203
SBN,118,118,1694.2134540639818,-12755568.844189327
SBN,119,119,1708.3615060079992,-13068150.262695638
SBN,120,120,1722.3697482680082,-12281772.550949097
SBN,121,121,1736.507601772994,-12904580.00766274
SBN,122,122,1750.4589721589982,-12934853.441261355
SBN,123,123,1764.3945408339798,-13099991.682832193
SBN,124,124,1778.5371410019993,-12685090.756534534
SBN,125,125,1792.8496640399992,-12677622.045777954
SBN,126,126,1806.906545855999,-12303007.04239705
SBN,127,127,1821.6604728179873,-12445705.685424121
SBN,128,128,1836.9062930569946,-12850781.016110774
SBN,129,129,1852.0498017199934,-12598438.882244589
SBN,130,130,1867.56565416798,-12502949.037283087
SBN,131,131,1882.7290227789879,-12864167.47831701
SBN,132,132,1898.1268649399876,-12441764.43538075
SBN,133,133,1913.3030699369908,-12682299.22547006
SBN,134,134,1928.7380994040072,-12503022.831836501
SBN,135,135,1943.68361392799,-12565407.1789671
SBN,136,136,1958.9148846549988,-12495148.823406566
SBN,137,137,1973.832030941993,-12785661.548396816
SBN,138,138,1988.921418558985,-12576677.75278129
SBN,139,139,2003.7944946880043,-12435098.93219947
SBN,140,140,2017.9757595839799,-12703150.671414869
SBN,141,141,2032.3670635779797,-12600861.662069999
SBN,142,142,2046.3672055830061,-12630242.295924135
SBN,143,143,2060.2600520879923,-12394065.011323951
SBN,144,144,2074.3737282739876,-12317590.80309244
SBN,145,145,2088.261176423997,-12513636.912506687
SBN,146,146,2102.1630014840066,-12493763.095891433
SBN,147,147,2116.7901504339875,-12422580.745022617
SBN,148,148,2130.84778105998,-12264813.951418355
SBN,149,149,2145.2444250169992,-12413156.679746231
SBN,150,150,2159.6237522549927,-12617036.346803455
SBN,151,151,2173.776371403992,-12277917.18811707
SBN,152,152,2188.109964873999,-12272944.542714488
SBN,153,153,2203.771339621991,-13416988.894657671
SBN,154,154,2217.979299863994,-12795323.670822877
SBN,155,155,2232.151475393981,-12296067.449801145
SBN,156,156,2246.844514539987,-12661070.464143008
SBN,157,157,2261.2756679689883,-12780012.886723023
SBN,158,158,2275.5845020920037,-12196653.002033617
SBN,159,159,2290.3145921469927,-12543238.91665113
SBN,160,160,2304.7428750639856,-12702373.401957903
SBN,161,161,2319.0239412579836,-12744660.25679849
SBN,162,162,2333.4859531750085,-12332114.820025222
SBN,163,163,2347.9656588779985,-12128543.034501841
SBN,164,164,2362.280332185,-12582012.02465063
SBN,165,165,2377.6354793280066,-12659052.916326543
SBN,166,166,2392.9941493960023,-12437956.528035903
SBN,167,167,2407.6056376789807,-12806760.717196936
SBN,168,168,2422.902891458005,-12246213.988818184
SBN,169,169,2438.1069119809868,-12586680.950042771
SBN,170,170,2453.657514795005,-11935630.02471293
SBN,171,171,2469.1443405340015,-11699783.01175982
SBN,172,172,2483.784709710985,-12419932.889829256
SBN,173,173,2499.169914381981,-12275104.643097721
SBN,174,174,2513.965811039984,-12365538.754596509
SBN,175,175,2529.22643195799,-12673242.311786095
SBN,176,176,2543.9760978269874,-12439794.394397514
SBN,177,177,2558.7868279080094,-12154519.856229551
SBN,178,178,2573.000814242989,-12458609.083707046
SBN,179,179,2587.4223368799985,-11870450.508675069
SBN,180,180,2602.8083361929953,-12109630.812413547
SBN,181,181,2617.3091772899925,-12039135.746318635
SBN,182,182,2632.369915771991,-12173755.956767946
SBN,183,183,2646.749782555997,-12232585.236764599
SBN,184,184,2661.091629893005,-12480746.946115455
SBN,185,185,2675.9844708899855,-12128935.425399806
SBN,186,186,2690.8552747449876,-12629738.329820607
SBN,187,187,2705.016181737989,-12186633.678986292
SBN,188,188,2719.4887719169856,-12049105.707228946
SBN,189,189,2733.937613490999,-11824728.599914715
SBN,190,190,2747.9823621169926,-12249755.374303538
SBN,191,191,2762.3160407759847,-12218504.774344329
SBN,192,192,2778.37350020799,-12087071.768430421
SBN,193,193,2793.8960516569914,-12285841.384703431
SBN,194,194,2809.4179330140055,-11924478.800691161
SBN,195,195,2823.8395157490077,-12181307.471090795
SBN,196,196,2838.5949476009905,-12009706.735139305
SBN,197,197,2853.129506381005,-12222591.799860675
SBN,198,198,2867.5746189830006,-11736400.423442556
SBN,199,199,2881.729190954983,-12228786.131058276
SBN,200,200,2896.1594270679952,-12036678.731873892
SBN,201,201,2910.945907413006,-12331925.48054337
SBN,202,202,2925.1153816899955,-12185378.142589392
SBN,203,203,2939.366874374986,-11877839.355989998
SBN,204,204,2953.730175787002,-11845069.587015338
SBN,205,205,2968.4560926640033,-12331926.40992901
SBN,206,206,2982.9098657679856,-11808313.733580025
SBN,207,207,2997.731895314008,-11983291.15354227
SBN,208,208,3012.2103740119933,-11992340.919603674
SBN,209,209,3026.523977207005,-11724317.85504335
SBN,210,210,3040.9053208139835,-12514888.77810992
SBN,211,211,3055.1243130410016,-12304597.553576667
SBN,212,212,3069.4336100669802,-12011545.063916922
SBN,213,213,3083.882675594002,-12152926.083441086
SBN,214,214,3097.9672951900066,-12274729.369457364
SBN,215,215,3112.044620022982,-12103558.234088229
SBN,216,216,3126.613249424994,-12219854.471715165
SBN,217,217,3140.9261361339986,-12205679.268612692
SBN,218,218,3155.258363774985,-11507531.369096773
SBN,219,219,3170.433962145984,-11928680.574913705
SBN,220,220,3185.3811232929825,-11881845.676020645
SBN,221,221,3200.6957719030083,-12132973.381218074
SBN,222,222,3215.791031616986,-12211810.81954589
SBN,223,223,3230.644661790997,-12246104.089648623
SBN,224,224,3244.8094310439824,-11592652.422678236
SBN,225,225,3259.0649817279877,-11763582.819504587
SBN,226,226,3273.763579585999,-11595702.452523869
SBN,227,227,3288.1297252700033,-11693419.260892913
SBN,228,228,3303.7075470069944,-12420503.835725505
SBN,229,229,3319.0889062699976,-12174109.979237793
SBN,230,230,3334.4731820369957,-12067089.212657629
SBN,231,231,3350.0415784229936,-11920597.413182346
SBN,232,232,3364.7323110059797,-12004974.262950353
SBN,233,233,3379.277298900992,-12222498.760211658
SBN,234,234,3394.092730782002,-11857571.485169163
SBN,235,235,3408.342190155983,-11634022.352585787
SBN,236,236,3423.18019067198,-11659146.038241148
SBN,237,237,3437.4824553689955,-12190156.455816707
SBN,238,238,3452.2882484349907,-11921855.381003888
SBN,239,239,3466.7152396779957,-11986558.667046474
SBN,240,240,3481.075644710988,-12045390.051058516
SBN,241,241,3495.2291264469923,-12028172.935823077
SBN,242,242,3509.740520749003,-12197996.090907352
SBN,243,243,3524.2383580029905,-11500572.605162943
SBN,244,244,3539.0059478690027,-11769802.114685565
SBN,245,245,3553.2686117799876,-12396456.617547568
SBN,246,246,3567.6523394349815,-12254802.853388172
SBN,247,247,3581.9650257700087,-12375219.615123637
SBN,248,248,3596.457956032008,-11303224.269602282
SBN,249,249,3610.5897441889942,-11299699.90879468
SBN,250,250,3624.638906856984,-12110116.374040823
SBN,251,251,3639.1989024100008,-11661162.438021585
SBN,252,252,3653.865319929004,-11638554.75906046
SBN,253,253,3668.0402487289907,-11835665.85745448
SBN,254,254,3682.5208657299877,-11803611.72874766
SBN,255,255,3696.844226974994,-11758800.265858315
SBN,256,256,3711.5565648739935,-11985111.71276475
SBN,257,257,3726.1706753659846,-11887452.952731702
SBN,258,258,3740.3862273959817,-11804904.323159192
SBN,259,259,3754.609452206999,-12349174.857014481
SBN,260,260,3768.9779897289873,-11556047.304753965
SBN,261,261,3783.213902987003,-12514369.618730348
SBN,262,262,3797.3385193119943,-11752849.89302062
SBN,263,263,3811.8451311450003,-11758199.348192645
SBN,264,264,3826.1255362229945,-11507024.053594783
SBN,265,265,3840.367966439009,-11545446.098336203
SBN,266,266,3854.869905151993,-12014382.422457404
SBN,267,267,3869.167623383999,-12072830.250752889
SBN,268,268,3883.3934621860085,-11726299.027878487
SBN,269,269,3898.4804029169977,-11767557.224930385
SBN,270,270,3914.3501728959977,-11982157.49704045
SBN,271,271,3929.854635831982,-11796435.173874322
SBN,272,272,3944.8813220039906,-11902217.344421549
SBN,273,273,3959.3159634679855,-11605076.389515206
SBN,274,274,3973.742791512996,-12016095.201579183
SBN,275,275,3988.280013224006,-11487431.461068286
SBN,276,276,4002.747625750989,-11459110.373314599
SBN,277,277,4017.124530651003,-11769270.471193455
SBN,278,278,4031.37546460098,-11970303.80490591
SBN,279,279,4045.7659531979857,-11378735.841274917
SBN,280,280,4059.9876376000047,-11756971.776533958
SBN,281,281,4074.3797366870044,-11700796.50663782
SBN,282,282,4088.881954889983,-12020062.375287058
SBN,283,283,4103.1267807320055,-11991013.701007063
SBN,284,284,4117.3866335940065,-11547720.005466722
SBN,285,285,4132.249041976988,-11722399.758314224
SBN,286,286,4146.472276095003,-11655424.117895838
SBN,287,287,4160.777447643995,-12076268.101150725
SBN,288,288,4175.26539287901,-11557780.10603489
SBN,289,289,4189.5281376639905,-11434662.555721007
SBN,290,290,4203.870700055003,-11740726.585801
SBN,291,291,4218.332510830998,-11651564.601370018
SBN,292,292,4232.5480691359935,-11960520.561559882
SBN,293,293,4246.833804014981,-11888525.320574014
SBN,294,294,4261.2351832810045,-11620157.629660413
SBN,295,295,4275.408664617002,-11556402.499841554
SBN,296,296,4289.742866611004,-11549142.048863273
SBN,297,297,4304.189578759998,-11223238.818047855
SBN,298,298,4318.99026958099,-11631640.706172526
SBN,299,299,4333.194051045984,-11192732.31459104
SBN,300,300,4347.864043821991,-11616435.773534147
SBN,301,301,4362.15868869099,-12196562.663683202
SBN,302,302,4376.502218234986,-11339434.980083337
SBN,303,303,4390.915288336008,-11746709.098999638
SBN,304,304,4405.064059289009,-11791060.080673687
SBN,305,305,4419.346031737983,-11491403.989035856
SBN,306,306,4433.776649100006,-11704434.975731133
SBN,307,307,4447.9812162799835,-11896392.921759563
SBN,308,308,4462.415470003993,-11824808.027628772
SBN,309,309,4478.313799268991,-11448473.680942914
SBN,310,310,4492.639377119988,-11629943.23436081
SBN,311,311,4508.240368357003,-11783106.775788179
SBN,312,312,4523.464987116009,-11610938.451265866
SBN,313,313,4538.864541999996,-11589199.582620846
SBN,314,314,4554.163262737006,-11818306.693307607
SBN,315,315,4569.650132898003,-11714881.626472326
SBN,316,316,4584.898585909009,-11379003.232874678
SBN,317,317,4600.304015798002,-11733647.802063659
SBN,318,318,4615.403244920999,-11215048.28088367
SBN,319,319,4630.829266790002,-11043109.321301375
SBN,320,320,4645.945421054005,-11330878.379183456
SBN,321,321,4661.286249064982,-11273970.085677084
SBN,322,322,4676.531025193006,-11777522.497353662
SBN,323,323,4691.967693655997,-11528634.992847541
SBN,324,324,4707.217643656999,-11565316.72441075
SBN,325,325,4722.557250918984,-11490523.860147484
SBN,326,326,4737.778589315981,-11377313.87762604
SBN,327,327,4753.150011388004,-11682678.588097421
SBN,328,328,4768.390779533982,-11701103.690307438
SBN,329,329,4783.752737973988,-11505879.087180553
SBN,330,330,4799.008372148007,-11414663.744526379
SBN,331,331,4814.346089729995,-11940115.377644407
SBN,332,332,4829.54829717198,-11272375.528046632
SBN,333,333,4844.914108772993,-11422847.675195709
SBN,334,334,4860.139782341987,-11290359.962206593
SBN,335,335,4875.736286367,-11364448.309092818
SBN,336,336,4891.212191733986,-11695591.139125345
SBN,337,337,4907.276517683983,-11489508.408721097
SBN,338,338,4922.705840285987,-11619794.651686063
SBN,339,339,4938.414579688996,-11751779.28010694
SBN,340,340,4953.729759018004,-11062819.042758273
SBN,341,341,4969.252278620004,-11242373.26195083
SBN,342,342,4984.563105576992,-11634798.012729758
SBN,343,343,5000.174635638982,-11333917.639532842
SBN,344,344,5015.3849056639965,-10743679.400081905
SBN,345,345,5030.852467049002,-11264786.988928674
SBN,346,346,5046.261110922992,-11411840.610102657
SBN,347,347,5062.628743921995,-11376070.23722272
SBN,348,348,5078.972455682993,-11534541.903366357
SBN,349,349,5094.612629435002,-11489429.765025357
SBN,350,350,5109.938389533997,-11251488.99467577
SBN,351,351,5125.565472039998,-11241737.737373058
SBN,352,352,5140.983146692991,-11080148.554285284
SBN,353,353,5156.348162155986,-11132687.169856822
SBN,354,354,5171.552311533987,-11352266.271393664
SBN,355,355,5190.492151993007,-11350521.595237784
SBN,356,356,5206.893823706984,-11268658.084184641
SBN,357,357,5223.9635004920065,-11390083.046751728
SBN,358,358,5241.717308862001,-11953451.633372888
SBN,359,359,5259.071898945003,-11194499.996304182
SBN,360,360,5275.631182769984,-11456009.985644097
SBN,361,361,5291.976953273982,-11475419.789856287
SBN,362,362,5307.947370936006,-11616292.435893102
SBN,363,363,5324.50864102,-11486517.676503316
SBN,364,364,5341.713394015997,-11303872.703755083
SBN,365,365,5364.500184226989,-11337979.162852665
SBN,366,366,5386.415169543981,-10910482.81420456
SBN,367,367,5407.5634426929955,-11733889.17661142
SBN,368,368,5428.658413942992,-11152814.921704814
SBN,369,369,5448.552661572009,-11292921.003336802
SBN,370,370,5467.343105508983,-11111890.892884528
SBN,371,371,5484.260484250993,-11718847.92580225
SBN,372,372,5499.529394669979,-10868332.72076876
SBN,373,373,5515.114929434001,-11209466.33867403
SBN,374,374,5531.199144216001,-11523093.969003223
SBN,375,375,5547.003857228994,-10838572.68801084
SBN,376,376,5562.615736772984,-11150658.678969817
SBN,377,377,5582.107798289001,-11442983.21204381
SBN,378,378,5598.039810698986,-11135021.100065444
SBN,379,379,5613.595863464981,-11291303.181811519
SBN,380,380,5629.207682864994,-11088995.872127783
SBN,381,381,5644.683324920982,-11096260.834924275
SBN,382,382,5660.936351696998,-11409817.570240006
SBN,383,383,5677.565205275982,-11247745.36509572
SBN,384,384,5694.817991519988,-11382486.814541869
SBN,385,385,5712.109340956003,-11411654.949007377
SBN,386,386,5728.218807031989,-11154517.802262863
SBN,387,387,5744.133352301002,-11340819.555947026
SBN,388,388,5761.174686686993,-11373043.109121634
SBN,389,389,5777.598256446988,-10949160.582853438
SBN,390,390,5793.524219592989,-11113042.573158443
SBN,391,391,5810.9272806710005,-11247749.558163878
SBN,392,392,5829.463255165994,-11078207.433013618
SBN,393,393,5846.066000036984,-11340283.60702621
SBN,394,394,5862.031952789992,-10889289.278199205
SBN,395,395,5877.966006955981,-11046940.167329276
SBN,396,396,5893.453512277007,-11320827.992033899
SBN,397,397,5909.127549199999,-11102206.277622027
SBN,398,398,5924.7532186670005,-11094243.409667604
SBN,399,399,5941.209267730981,-11300704.879853377
SBN,400,400,5957.128042279005,-11191215.209754456
SBN,401,401,5974.60554004398,-11320947.196826294
SBN,402,402,5991.214560882986,-10726201.669680685
SBN,403,403,6008.362478064,-10942325.594748612
SBN,404,404,6026.203498250007,-10882552.940298745
SBN,405,405,6043.63621745798,-11062045.090549696
SBN,406,406,6059.507453308999,-10798693.88959739
SBN,407,407,6075.59620787099,-11083058.662573002
SBN,408,408,6091.099578871996,-10863340.350218443
SBN,409,409,6119.181987369984,-11270968.872972997
SBN,410,410,6136.488774094999,-11289543.189881152
SBN,411,411,6153.076258489996,-11290906.373071346
SBN,412,412,6168.8881380290095,-11715446.304282846
SBN,413,413,6184.698163668007,-11336252.255420342
SBN,414,414,6200.1878034290075,-11241882.891153239
SBN,415,415,6216.124871028989,-11042440.30380649
SBN,416,416,6232.320397129983,-11332812.82968426
SBN,417,417,6248.443013477981,-11730968.384153737
SBN,418,418,6264.3877863990065,-10899026.40809248
SBN,419,419,6281.299620335996,-11190824.557976607
SBN,420,420,6297.21275968498,-11405060.571120761
SBN,421,421,6313.411134166986,-11078088.977812886
SBN,422,422,6329.724525765002,-11208752.74422695
SBN,423,423,6346.100055920005,-10872254.675701037
SBN,424,424,6362.638639302999,-10749656.607461428
SBN,425,425,6380.444592325002,-10914706.384898303
SBN,426,426,6396.484103913009,-11200840.88729875
SBN,427,427,6412.449197611988,-10783736.163299091
SBN,428,428,6429.076562409997,-11399633.450172078
SBN,429,429,6445.691133484989,-10861051.923528388
SBN,430,430,6462.802667564988,-10741379.285171887
SBN,431,431,6479.562644286007,-11169108.766734388
SBN,432,432,6500.027839783997,-10987711.068894938
SBN,433,433,6515.585724273979,-10838793.338081498
SBN,434,434,6532.541907617986,-10752299.818143342
SBN,435,435,6549.207544894994,-11205816.786539206
SBN,436,436,6565.418870862007,-11415653.477913396
SBN,437,437,6583.387133372992,-11214797.483125793
SBN,438,438,6600.8788134450015,-10991642.716557726
SBN,439,439,6616.65790683198,-11268772.333423374
SBN,440,440,6633.991634725988,-10976857.727401339
SBN,441,441,6650.233562206983,-11317638.909318872
SBN,442,442,6666.967747049987,-11353273.717951728
SBN,443,443,6682.820141772002,-10922958.623540752
SBN,444,444,6698.433185925007,-10840422.957963102
SBN,445,445,6714.492139207989,-11085365.089656977
SBN,446,446,6730.060117715001,-11072571.581609394
SBN,447,447,6746.619199874997,-11346097.069080587
SBN,448,448,6762.3994137459995,-11337519.479128346
SBN,449,449,6778.191921445996,-11064489.791735582
SBN,450,450,6793.994488664985,-11005740.33482773
SBN,451,451,6810.7440521720055,-10640041.799312485
SBN,452,452,6827.606932218999,-11115420.592755992
SBN,453,453,6845.1568779399995,-10939394.043942926
SBN,454,454,6862.378582188993,-11115533.76904208
SBN,455,455,6879.243287864983,-11272013.226097226
SBN,456,456,6895.805400873989,-10835595.593951471
SBN,457,457,6911.959980583995,-11136753.087852618
SBN,458,458,6927.576284180999,-11274309.98081821
SBN,459,459,6943.820072770983,-10400016.781773677
SBN,460,460,6959.829490897,-10815060.461302273
SBN,461,461,6976.1461192260085,-11058099.241533374
SBN,462,462,6992.992337332994,-11328961.815132443
SBN,463,463,7009.6285501669945,-10899357.861410074
SBN,464,464,7025.812324993998,-11215170.390487213
SBN,465,465,7042.197080917001,-11012721.680819212
SBN,466,466,7058.2594586420055,-11074482.243203882
SBN,467,467,7074.647165513992,-10860227.192172552
SBN,468,468,7090.827852142006,-10947000.227110652
SBN,469,469,7107.267032839984,-10745513.615302874
SBN,470,470,7123.788309908003,-10365397.936646802
SBN,471,471,7139.729053220987,-11184057.607297903
SBN,472,472,7155.346114831001,-11026185.514850095
SBN,473,473,7171.150482445001,-10708947.644874288
SBN,474,474,7186.618681594998,-10601384.31408998
SBN,475,475,7203.38827174899,-10826615.542033529
SBN,476,476,7219.569012613982,-11285175.547776211
SBN,477,477,7235.299789611995,-10784386.936653892
SBN,478,478,7250.8135256299975,-10950484.308131838
SBN,479,479,7266.490889860004,-11245558.469919492
SBN,480,480,7282.103495465994,-10794652.842669724
SBN,481,481,7297.840333254993,-11016877.650144568
SBN,482,482,7313.474726787985,-10835102.284192175
SBN,483,483,7329.260472259998,-11221402.298537271
SBN,484,484,7344.781629193008,-10579151.805381585
SBN,485,485,7360.447191672981,-10903823.26144573
SBN,486,486,7376.025567739994,-10982913.457301717
SBN,487,487,7391.646846111,-10758659.989682227
SBN,488,488,7407.033020810008,-11036563.237769777
SBN,489,489,7422.717520727992,-10985940.90726848
SBN,490,490,7438.517276115001,-10930450.34886597
SBN,491,491,7453.4545520389975,-10675154.511831356
SBN,492,492,7467.707406960994,-10833144.67185053
SBN,493,493,7482.689133451998,-11013761.64405286
SBN,494,494,7496.733102833003,-10721280.026776101
SBN,495,495,7511.052959973991,-10945766.45000466
SBN,496,496,7525.9088940909805,-11006272.562797656
SBN,497,497,7540.595009992987,-10992872.942819197
SBN,498,498,7554.828111799985,-10668359.71766353
SBN,499,499,7569.525252882987,-10882731.051569844
SBN,500,500,7584.080893310994,-10632287.144414153
SBN,501,501,7599.062354862988,-10693623.51170095
SBN,502,502,7613.598025806993,-11090315.11027079
SBN,503,503,7627.5939341289995,-10713479.340271479
SBN,504,504,7642.296939866006,-11127753.47907644
SBN,505,505,7657.294566370994,-10457040.667153265
SBN,506,506,7671.9466652190085,-10850139.9274725
SBN,507,507,7686.708156547993,-10650154.306085689
SBN,508,508,7701.562857409001,-10643711.135504618
SBN,509,509,7716.090815990001,-10438999.310875773
SBN,510,510,7730.7646883209945,-11224847.042449782
SBN,511,511,7745.698049901009,-10625447.019116843
SBN,512,512,7760.507641247004,-10802323.594660178
SBN,513,513,7775.291626442999,-10624493.87062005
SBN,514,514,7790.303653043002,-10653422.159424042
SBN,515,515,7805.13559801498,-10645321.701846866
SBN,516,516,7821.61751808399,-10514821.20818579
SBN,517,517,7839.913052524001,-10773181.594842434
SBN,518,518,7856.703721033007,-11164327.427989691
SBN,519,519,7872.779846383005,-10555753.234441467
SBN,520,520,7887.7599914700095,-10882664.302771121
SBN,521,521,7902.883311284006,-10522535.813072173
SBN,522,522,7917.947090012997,-10369524.447942406
SBN,523,523,7933.132837871998,-11178349.669190887
SBN,524,524,7947.963905956984,-10965592.943708979
SBN,525,525,7963.049420145005,-10949960.563345099
SBN,526,526,7977.834071054995,-10867779.073795348
SBN,527,527,7992.71840100798,-10809027.810208883
SBN,528,528,8007.882915555983,-10836894.460328199
SBN,529,529,8022.8139618389905,-10841330.425883196
SBN,530,530,8037.985282164991,-10844531.596643362
SBN,531,531,8052.91651106599,-10962466.554570155
SBN,532,532,8068.053226785988,-10887060.752680868
SBN,533,533,8084.025960482984,-10575710.74412818
SBN,534,534,8100.820690883994,-11063705.529332258
SBN,535,535,8116.5036833060085,-10699242.208627185
SBN,536,536,8131.852841299981,-10876402.222974548
SBN,537,537,8146.647447436988,-9996951.279834015
SBN,538,538,8161.632943580002,-10941199.211770885
SBN,539,539,8176.490890062988,-10552719.554104736
SBN,540,540,8191.33876868698,-11031901.502824599
SBN,541,541,8206.387647700994,-10631140.695206277
SBN,542,542,8221.192414249002,-10415572.08803197
SBN,543,543,8236.035128831,-10639506.760149427
SBN,544,544,8251.079881821006,-10183841.910398182
SBN,545,545,8265.913263861985,-10781877.00178546
SBN,546,546,8280.745387253999,-11131937.358757155
SBN,547,547,8295.804392948,-10964455.540175958
SBN,548,548,8310.613453832984,-10627786.073442956
SBN,549,549,8325.495309623004,-10606253.404395802
SBN,550,550,8340.50217326498,-10828094.573145706
SBN,551,551,8355.318482014,-10748713.861117017
SBN,552,552,8370.093578945995,-10622553.806875084
SBN,553,553,8385.044527175009,-10840983.583315851
SBN,554,554,8399.825639248997,-10944851.404289711
SBN,555,555,8414.642909626991,-10552216.162963117
SBN,556,556,8429.854625552982,-10516500.874181114
SBN,557,557,8444.691126203,-10736983.293587247
SBN,558,558,8459.729412243993,-10575229.77512152
SBN,559,559,8474.540635740996,-10625702.353612453
SBN,560,560,8489.372046692997,-10710741.835925663
SBN,561,561,8504.477273496985,-10513018.517230509
SBN,562,562,8519.23627610898,-10747627.82712053
SBN,563,563,8534.067522237003,-10860664.24095699
SBN,564,564,8549.099902108997,-10559784.220947778
SBN,565,565,8563.865356047989,-10436755.490889667
SBN,566,566,8578.678035638988,-10907823.680107528
SBN,567,567,8593.766756610006,-10355915.945226936
SBN,568,568,8608.560760343998,-10636950.492608454
SBN,569,569,8623.356006785005,-10516708.346404886
SBN,570,570,8638.243475097,-11289902.324687954
SBN,571,571,8653.038251154005,-10593821.543671492
SBN,572,572,8667.78226058799,-10395488.140947122
SBN,573,573,8682.74775395599,-10243317.86492685
SBN,574,574,8697.682021347999,-10967826.738901518
SBN,575,575,8712.634247260004,-10765637.557699615
SBN,576,576,8727.806213144988,-10532613.641436517
SBN,577,577,8742.62678777498,-10531049.925584437
SBN,578,578,8757.398283913999,-10934904.73353085
SBN,579,579,8772.452024845004,-10810793.846017111
SBN,580,580,8787.28378364998,-10572512.791912697
SBN,581,581,8802.056220862985,-10393476.615968637
SBN,582,582,8816.918152969003,-10365570.000138411
SBN,583,583,8831.68143648699,-10797209.870084992
SBN,584,584,8846.417648966997,-10756519.280089991
SBN,585,585,8861.366179147988,-10530226.872623464
SBN,586,586,8876.106945078998,-10869684.713284688
SBN,587,587,8890.870371176989,-10661272.223367885
SBN,588,588,8905.856866192997,-10822540.655716654
SBN,589,589,8920.65585373798,-10351159.179321514
SBN,590,590,8935.521132831991,-10952693.2188934
SBN,591,591,8950.542303848983,-10440682.527843047
SBN,592,592,8965.338268642008,-10805207.230964879
SBN,593,593,8980.146106722981,-10786908.282435989
SBN,594,594,8995.197477265001,-10299434.961835241
SBN,595,595,9009.963217429995,-10870740.992763354
SBN,596,596,9024.705477331996,-10588973.625271842
SBN,597,597,9039.559706644983,-10599211.640791643
SBN,598,598,9054.348455325991,-10559024.561242942
SBN,599,599,9069.124024545998,-10709015.306701627
SBN,600,600,9084.052528371007,-10295094.746402912
SBN,601,601,9098.845768406987,-10540074.304775896
SBN,602,602,9113.658356509983,-10665399.422121074
SBN,603,603,9128.664578220993,-10520660.78178614
SBN,604,604,9143.384976994008,-10653511.799019143
SBN,605,605,9158.164226599009,-10559643.931770716
SBN,606,606,9173.158335296988,-10598875.902433984
SBN,607,607,9187.873369596988,-9930526.840843393
SBN,608,608,9202.698392924995,-10501285.68474304
SBN,609,609,9217.574876094997,-10612435.921975097
SBN,610,610,9232.34284245199,-9941350.862561092
SBN,611,611,9247.11934492001,-10273378.596340017
SBN,612,612,9262.517433093995,-10331403.716971839
SBN,613,613,9277.287037965,-10153218.069432281
SBN,614,614,9292.31891189298,-10449154.215192437
SBN,615,615,9307.104813450993,-10338266.856807292
SBN,616,616,9321.902170405983,-10282498.681711026
SBN,617,617,9336.948498100995,-10407575.828376943
SBN,618,618,9351.747158831984,-10639775.905427873
SBN,619,619,9366.576624293,-10123134.240664445
SBN,620,620,9381.610102537006,-10295233.241290405
SBN,621,621,9396.495727158994,-10387712.308355216
SBN,622,622,9411.400030819983,-10804724.609107845
SBN,623,623,9426.476907359003,-10384997.772256138
SBN,624,624,9441.275361039996,-10195044.787657425
SBN,625,625,9456.108182094007,-10205217.840490058
SBN,626,626,9471.14994439301,-10514587.042228427
SBN,627,627,9485.93390489,-10909991.497024024
SBN,628,628,9500.725458981007,-10537182.981208306
SBN,629,629,9515.75545888698,-10575598.862324255
SBN,630,630,9530.552690008997,-10174048.594130224
SBN,631,631,9545.341906984984,-10274032.96699185
SBN,632,632,9560.434534249991,-10562427.139891855
SBN,633,633,9575.253859708995,-10239085.455213083
SBN,634,634,9590.07958852899,-10412327.67976457
SBN,635,635,9605.087358153998,-10024412.822573837
SBN,636,636,9619.90940173298,-10783412.07519464
SBN,637,637,9634.769275680988,-10310234.973884322
SBN,638,638,9649.820754424005,-10124395.152294248
SBN,639,639,9664.70266405499,-10766350.086627463
SBN,640,640,9679.577380120008,-10444753.92384998
SBN,641,641,9694.594417654991,-9715662.728598231
SBN,642,642,9709.463649488986,-10531635.99906366
SBN,643,643,9724.248932262004,-10634200.33234429
SBN,644,644,9739.375819445997,-10528014.963056332
SBN,645,645,9754.210746169985,-10339954.601202717
SBN,646,646,9769.056064922988,-10614943.420045633
SBN,647,647,9784.063668547988,-10567723.322383452
SBN,648,648,9798.915724489987,-10431970.390581893
SBN,649,649,9813.69075552398,-10406169.206034638
SBN,650,650,9828.741052026988,-10592719.995263224
SBN,651,651,9843.604935382991,-10567243.040678147
SBN,652,652,9858.456082953006,-10332172.937843246
SBN,653,653,9873.560989872009,-9727619.089729732
SBN,654,654,9888.439936704994,-10375433.148087356
SBN,655,655,9903.333007487,-10359786.934133178
SBN,656,656,9918.429336889,-9890948.88461894
SBN,657,657,9933.285531170994,-10362630.450870767
SBN,658,658,9948.145641588986,-10764822.538716182
SBN,659,659,9963.257721679001,-10088479.786425214
SBN,660,660,9978.158683095007,-10310358.243615592
SBN,661,661,9993.265193639994,-10364172.83420855
SBN,662,662,10008.101758230985,-9970940.179566905
SBN,663,663,10022.928521829992,-10107871.702653175
SBN,664,664,10037.982598531991,-10278853.125209782
SBN,665,665,10052.768996014982,-10588709.028327877
SBN,666,666,10067.618529998988,-10529569.513853267
SBN,667,667,10082.540341876984,-10895691.763514305
SBN,668,668,10097.367608585,-10034103.001748987
SBN,669,669,10112.155276856005,-10241308.43272932
SBN,670,670,10127.21836796698,-10220359.417045522
SBN,671,671,10142.076637095988,-10237191.19218303
SBN,672,672,10156.891552396983,-10393066.925261421
SBN,673,673,10171.995567905993,-10268649.866082171
SBN,674,674,10186.866318737,-10330316.68902414
SBN,675,675,10201.689167392999,-10246646.205978438
SBN,676,676,10216.770653907,-10295983.814618524
SBN,677,677,10231.62300265798,-10250905.252193186
SBN,678,678,10246.444961182982,-10601894.43654685
SBN,679,679,10261.548776367008,-10109953.764405653
SBN,680,680,10276.370685817987,-10158139.762119513
SBN,681,681,10291.240101415991,-10069055.88973233
SBN,682,682,10306.35312048,-10272903.707219603
SBN,683,683,10321.184145339996,-10152494.79444298
SBN,684,684,10336.012659352988,-9888486.85474587
SBN,685,685,10351.09487991801,-10397722.709059417
SBN,686,686,10365.936078815997,-10323061.536470683
SBN,687,687,10380.776629124999,-10371122.596380668
SBN,688,688,10395.835849745006,-9923750.026946032
SBN,689,689,10410.744789083004,-10301997.891372789
SBN,690,690,10425.633525857986,-10409195.294103468
SBN,691,691,10440.725348535985,-10097682.887544403
SBN,692,692,10455.60605551499,-10078084.13229371
SBN,693,693,10470.466262230992,-9664963.782991715
SBN,694,694,10485.566063455999,-10337519.951144898
SBN,695,695,10500.44502144599,-10215881.633039126
SBN,696,696,10515.370400494992,-10468127.51071136
SBN,697,697,10530.516227005988,-10153872.261323072
SBN,698,698,10545.437607717007,-10308989.28950337
SBN,699,699,10560.613244578988,-10309822.65810466
SBN,700,700,10575.458932859987,-9796498.883523226
SBN,701,701,10590.592330404997,-10250727.574533746
SBN,702,702,10605.41969578299,-10702232.426135512
SBN,703,703,10620.271872386009,-10204655.392206546
SBN,704,704,10635.322402372985,-10469060.657323858
SBN,705,705,10650.184422242999,-10332895.856783237
SBN,706,706,10665.029651955992,-10225184.898144687
SBN,707,707,10680.06532707098,-10061783.432914829
SBN,708,708,10694.934593584001,-10365644.198557839
SBN,709,709,10709.751068789988,-10253788.362778489
SBN,710,710,10724.831413571983,-10243339.154266229
SBN,711,711,10739.732946502983,-10516453.04956503
SBN,712,712,10754.620544122994,-10487860.32631544
SBN,713,713,10769.748681546986,-10134199.209082507
SBN,714,714,10784.649561158985,-9890318.232175449
SBN,715,715,10799.789017832994,-10199960.958258567
SBN,716,716,10814.638283042998,-9892756.539705021
SBN,717,717,10829.471744654,-10193589.913331257
SBN,718,718,10844.594142840982,-9910599.666409366
SBN,719,719,10859.467630623996,-10281089.323025402
SBN,720,720,10874.202825239987,-9843715.621357284
SBN,721,721,10889.174960776985,-10142389.721780272
SBN,722,722,10903.965004653006,-10275296.148957156
SBN,723,723,10918.806613409995,-10468962.547711397
SBN,724,724,10933.888685402006,-10339355.9508405
SBN,725,725,10948.732419923008,-10202080.258403147
SBN,726,726,10963.564719064982,-10182499.863070529
SBN,727,727,10978.669702964991,-10268881.348834174
SBN,728,728,10993.533582814009,-9946321.530351274
SBN,729,729,11008.402664705009,-10115914.728799256
SBN,730,730,11023.468884043992,-10365920.880730359
SBN,731,731,11038.236588019998,-10516128.045679227
SBN,732,732,11053.03537857899,-9983070.062402187
SBN,733,733,11068.072807130993,-10595670.953196447
SBN,734,734,11082.913743413,-10099955.155347178
SBN,735,735,11097.782544880003,-10282564.403130755
SBN,736,736,11112.766752628982,-10360554.1843994
SBN,737,737,11127.111379896998,-10493832.270706464
SBN,738,738,11191.946311425983,-10144938.39306549
SBN,739,739,11207.146277154,-10396311.489809198
SBN,740,740,11221.539704402983,-10898979.624791445
SBN,741,741,11235.863503129005,-10437071.121294405
SBN,742,742,11250.284333242,-10607263.331851808
SBN,743,743,11264.466729599983,-9799423.492961051
SBN,744,744,11278.875444013984,-10183823.073519593
SBN,745,745,11293.34744355899,-10366593.66060707
SBN,746,746,11307.480159163983,-10408886.489264563
SBN,747,747,11321.564416960984,-10045406.185508491
SBN,748,748,11335.920790050983,-10168806.452402104
SBN,749,749,11350.322284637004,-10075825.365398563
SBN,750,750,11364.487125606984,-10376518.307078257
SBN,751,751,11378.576496401995,-10219162.78906576
SBN,752,752,11392.68483629501,-10252862.881510964
SBN,753,753,11406.762428067983,-10074889.9472535
SBN,754,754,11420.634000084996,-10265922.195097856
SBN,755,755,11434.576317310988,-10247964.089215769
SBN,756,756,11448.703897590995,-10204474.525881251
SBN,757,757,11462.823323046,-9893186.279797338
SBN,758,758,11476.65582801798,-9826043.335492406
SBN,759,759,11490.483838016004,-10230806.808611644
SBN,760,760,11504.493317227007,-9881902.498910952
SBN,761,761,11518.385120469988,-10155938.471151048
SBN,762,762,11532.357901198982,-10215299.91819739
SBN,763,763,11546.462640269994,-10313153.51725287
SBN,764,764,11560.479775041997,-10486899.935870502
SBN,765,765,11574.95067240098,-10206954.904296998
SBN,766,766,11589.693297324002,-10637648.530694967
SBN,767,767,11603.931646721005,-10134766.238131486
SBN,768,768,11617.964249500006,-9604713.393037597
SBN,769,769,11632.301892553001,-10089020.597978089
SBN,770,770,11646.56629292199,-10502564.59082966
SBN,771,771,11660.402231319993,-10011177.76099
SBN,772,772,11674.338466776997,-9966445.741687845
SBN,773,773,11687.981520303994,-9697758.201539285
SBN,774,774,11701.579381280006,-9822948.28426829
SBN,775,775,11715.370072373003,-10354713.198113428
SBN,776,776,11729.050944306999,-10205009.18911996
SBN,777,777,11743.379993010998,-10171125.292140938
SBN,778,778,11757.839714129985,-9853139.754128499
SBN,779,779,11771.666241540997,-9916413.817018075
SBN,780,780,11785.549042943001,-9885140.069701884
SBN,781,781,11799.547880106986,-10240019.65214605
SBN,782,782,11813.425240287006,-9811458.600481097
SBN,783,783,11827.18210058099,-9570854.4554798
SBN,784,784,11841.318068349987,-10005993.587352267
SBN,785,785,11855.248754936993,-9852299.847314304
SBN,786,786,11869.159018473983,-10272791.04625014
SBN,787,787,11883.759058393001,-9855388.669211341
SBN,788,788,11897.791301297992,-9928010.825075403
SBN,789,789,11912.031249816984,-9859819.839310002
SBN,790,790,11926.29823752299,-10343976.41788396
SBN,791,791,11940.574123400003,-10065287.385887226
SBN,792,792,11954.884330722005,-10219100.472546821
SBN,793,793,11969.191880840986,-10089793.926837046
SBN,794,794,11983.32321558398,-10351696.952923167
SBN,795,795,11997.350348573,-10029644.302602474
SBN,796,796,12011.618398929983,-10332795.897261435
SBN,797,797,12025.909583366007,-9657218.017968548
SBN,798,798,12040.118809058995,-10463888.952637184
SBN,799,799,12054.44296113798,-10379071.410570296
SBN,800,800,12068.728055532009,-9768924.45589534
SBN,801,801,12082.92531000501,-9413954.921716984
SBN,802,802,12097.336147154987,-9676783.31880079
SBN,803,803,12111.712079467981,-10455985.897397656
SBN,804,804,12125.821260169,-10084914.65149208
SBN,805,805,12140.105158488988,-9929570.876301847
SBN,806,806,12154.343040980995,-10191504.159052858
SBN,807,807,12168.585239758999,-10140317.256723914
SBN,808,808,12182.969004309982,-9971999.51281216
SBN,809,809,12197.019685047984,-9599161.195906643
SBN,810,810,12211.177066291004,-10457021.83633425
SBN,811,811,12225.625472815991,-10077661.240192024
SBN,812,812,12239.752409677982,-10315270.583137546
SBN,813,813,12253.987632732003,-10167954.12679646
SBN,814,814,12268.636392295002,-10034381.518341355
SBN,815,815,12282.903951925993,-10178260.670019768
SBN,816,816,12296.999203678995,-10123125.62999135
SBN,817,817,12311.263164451004,-9905746.265095185
SBN,818,818,12325.439772116988,-9959819.944923604
SBN,819,819,12339.678578420997,-10010785.315504132
SBN,820,820,12354.16584856999,-9580757.324971585
SBN,821,821,12368.404174908996,-9876974.75080734
SBN,822,822,12382.60809004599,-10372673.315702574
SBN,823,823,12397.002343907981,-9839252.034526976
SBN,824,824,12411.258492974997,-10073695.10084721
SBN,825,825,12425.729453392,-9934760.274705825
SBN,826,826,12440.048417470009,-10453785.637608789
SBN,827,827,12454.443438879996,-10073678.010525852
SBN,828,828,12468.861339203,-9584879.310213553
SBN,829,829,12483.438604809999,-9805013.409216344
SBN,830,830,12497.724577674984,-10343246.606657049
SBN,831,831,12511.775963604987,-9632807.961051226
SBN,832,832,12526.194480614007,-9510454.716928499
SBN,833,833,12540.433754920006,-10259553.523055896
SBN,834,834,12554.514145267993,-10081610.365043513
SBN,835,835,12568.872864125997,-9840068.185287036
SBN,836,836,12583.311241145999,-10295902.636444239
SBN,837,837,12597.809814365983,-9812515.265396014
SBN,838,838,12612.427207630992,-9921704.272245826
SBN,839,839,12626.616439114005,-9889942.189161804
SBN,840,840,12640.422567743004,-9725243.632979807
SBN,841,841,12654.342311432987,-10210038.82712106
SBN,842,842,12668.142632759005,-9966515.174471863
SBN,843,843,12681.931285555005,-9956068.77438486
SBN,844,844,12695.771286264986,-9956049.647852296
SBN,845,845,12709.486512732983,-10235910.393282244
SBN,846,846,12723.44531703499,-10035896.075105404
SBN,847,847,12737.326870638997,-10249830.452875398
SBN,848,848,12750.944733067989,-10342879.378689999
SBN,849,849,12764.602455511003,-9745857.527462775
SBN,850,850,12778.435845800996,-10104299.262275826
SBN,851,851,12792.040429219007,-10447782.219917452
SBN,852,852,12805.70072734198,-9623223.246469747
SBN,853,853,12819.687445369005,-10146612.19035725
SBN,854,854,12833.364271512002,-9905565.28787751
SBN,855,855,12846.986931474983,-10168124.264606
SBN,856,856,12860.807800428987,-10073591.428729476
SBN,857,857,12874.387261494994,-9837976.591403866
SBN,858,858,12888.059857879996,-9902902.747796508
SBN,859,859,12902.140634359002,-9028722.151532374
SBN,860,860,12915.866845088989,-10353311.171013432
SBN,861,861,12929.521036834001,-10062885.238385323
SBN,862,862,12943.295372610002,-10306607.57605427
SBN,863,863,12956.982807870983,-10013630.381659592
SBN,864,864,12970.781276253998,-10230387.466512017
SBN,865,865,12985.317857789993,-10058717.333646365
SBN,866,866,12999.729486658007,-10001839.061121201
SBN,867,867,13013.939874700993,-10005573.247866007
SBN,868,868,13028.170775029004,-9890326.106274528
SBN,869,869,13042.212000936985,-9881324.862183848
SBN,870,870,13056.233557330996,-9792082.778291825
SBN,871,871,13070.470369443983,-10000175.41466289
SBN,872,872,13084.557800065993,-10397074.017044825
SBN,873,873,13098.618579663009,-10107077.487605719
SBN,874,874,13112.827212280004,-9729772.970196884
SBN,875,875,13126.535681169004,-9501228.117768435
SBN,876,876,13140.202887638003,-10211251.848293396
SBN,877,877,13154.005110978991,-9761376.017933998
SBN,878,878,13167.670134562999,-9793621.246269017
SBN,879,879,13181.236684051008,-10007719.963041829
SBN,880,880,13195.042888520002,-9935142.072232151
SBN,881,881,13208.607869554997,-9961071.66684403
SBN,882,882,13222.210227063984,-9653617.426903306
SBN,883,883,13236.029156293005,-9803369.39912122
SBN,884,884,13249.659702870995,-9511241.322198533
SBN,885,885,13263.285525413006,-10274565.999565667
SBN,886,886,13277.131018588007,-9893449.682288691
SBN,887,887,13290.81069174099,-10318133.991722545
SBN,888,888,13304.50089695999,-9680639.310508333
SBN,889,889,13318.267835442006,-9741614.842868248
SBN,890,890,13331.938399921,-10518745.358632445
SBN,891,891,13345.595695225984,-9982105.313894162
SBN,892,892,13359.40638971001,-9600992.93518888
SBN,893,893,13373.024198969006,-9851256.937209183
SBN,894,894,13386.636469159008,-9450453.668005608
SBN,895,895,13400.366770271003,-9777410.690886319
SBN,896,896,13413.980313732982,-9820621.845975803
SBN,897,897,13427.643377411008,-10172230.425309766
SBN,898,898,13441.498831220984,-9599872.319991998
SBN,899,899,13455.592653703005,-9873273.742057895
SBN,900,900,13469.387622924984,-9921949.642437553
SBN,901,901,13483.417971051991,-9570798.523210973
SBN,902,902,13497.144780222,-10168724.351868713
SBN,903,903,13510.762543352008,-9670684.095149534
SBN,904,904,13524.64194133699,-10077531.314847175
SBN,905,905,13538.368612646997,-9939129.834003258
SBN,906,906,13551.969468602985,-9718567.837942505
SBN,907,907,13565.771953096986,-9971498.235951195
SBN,908,908,13579.456489885002,-9540519.871066103
SBN,909,909,13593.130020570994,-9812320.85714846
SBN,910,910,13606.973736687987,-9403430.653084422
SBN,911,911,13620.638374511003,-9923204.451336838
SBN,912,912,13634.30623681599,-9816767.896133242
SBN,913,913,13648.160824837,-9633028.733763471
SBN,914,914,13661.919996549994,-9584162.78642765
SBN,915,915,13675.58869122401,-9834358.715324963
SBN,916,916,13689.421074721009,-9546575.831705034
SBN,917,917,13703.113116001994,-10119258.653590033
SBN,918,918,13716.946624188005,-10131668.336345583
SBN,919,919,13730.79780796799,-9919973.978585973
SBN,920,920,13744.467489701003,-9869318.903211538
SBN,921,921,13758.130689826996,-9837524.188434415
SBN,922,922,13772.007075773985,-9683417.680537334
SBN,923,923,13785.648521831006,-9840327.448677503
SBN,924,924,13799.29802807498,-9710912.83879231
SBN,925,925,13813.303746077985,-10076053.615298273
SBN,926,926,13827.018838921995,-9884456.188690016
SBN,927,927,13840.649683095007,-9390106.747193512
SBN,928,928,13854.494826792985,-9846886.05035158
SBN,929,929,13868.171386125981,-9973675.832462514
SBN,930,930,13881.863297887981,-9843461.035810208
SBN,931,931,13895.73712072,-9974320.460125934
SBN,932,932,13909.374398921997,-10205134.169096004
SBN,933,933,13923.047687510996,-9769282.122680811
SBN,934,934,13936.866803682,-9731474.919706801
SBN,935,935,13950.59401473099,-9670617.704302875
SBN,936,936,13964.319974231004,-9987531.725336395
SBN,937,937,13978.182801512987,-9663652.213435102
SBN,938,938,13991.87272121799,-9558965.790387727
SBN,939,939,14005.596348010988,-9776804.86897195
SBN,940,940,14019.39735178098,-10005615.524821522
SBN,941,941,14033.083225925982,-9800927.272881074
SBN,942,942,14046.83110266599,-9967330.663594859
SBN,943,943,14061.277046047002,-9811654.756834287
SBN,944,944,14075.846888789982,-10207602.981292538
SBN,945,945,14090.021492511005,-9464202.331135912
SBN,946,946,14104.262225567996,-10138876.975599816
SBN,947,947,14118.520329306006,-9542616.688320283
SBN,948,948,14132.513420051991,-10298609.683609894
SBN,949,949,14146.662878114998,-9413323.858228333
SBN,950,950,14160.473776073992,-9483149.326594872
SBN,951,951,14174.217913356006,-9694650.225385433
SBN,952,952,14188.194649747997,-9887482.556934234
SBN,953,953,14202.052342305005,-9442502.773167947
SBN,954,954,14215.79232073599,-9692780.467108268
SBN,955,955,14229.679543868006,-9794422.842791626
SBN,956,956,14243.384826002984,-9635711.599187786
SBN,957,957,14257.126237843007,-9698949.447652046
SBN,958,958,14271.071430593996,-9733038.001606261
SBN,959,959,14284.81020164299,-9914939.423526812
SBN,960,960,14298.56884228298,-9678940.6389109
SBN,961,961,14312.565717889995,-9626694.292135209
SBN,962,962,14326.342546873986,-9817113.178095378
SBN,963,963,14340.046749684989,-9738219.30669473
SBN,964,964,14353.959977766008,-9470515.45116938
SBN,965,965,14367.722761097997,-10137310.119235506
SBN,966,966,14381.461131513983,-9420251.55137175
SBN,967,967,14395.369017019004,-9861652.723879028
SBN,968,968,14409.139733978003,-9791766.243999017
SBN,969,969,14422.924286139994,-9994949.592670884
SBN,970,970,14436.871224913,-9670548.563857315
SBN,971,971,14450.617110293,-9444928.329177361
SBN,972,972,14464.350481364996,-9859038.543924429
SBN,973,973,14478.293986297995,-9659183.540665908
SBN,974,974,14492.040980780988,-9703457.24740367
SBN,975,975,14505.781882544994,-9653406.355147967
SBN,976,976,14519.68710240999,-10713099.050392011
SBN,977,977,14533.464695915996,-9898243.784326926
SBN,978,978,14547.173954871982,-9600119.006599234
SBN,979,979,14561.094917044997,-9981504.935186507
SBN,980,980,14574.814870889992,-9512869.50587869
SBN,981,981,14588.49841745299,-9925813.984709097
SBN,982,982,14602.44584066701,-9913116.900091253
SBN,983,983,14616.23906761399,-9900161.64474702
SBN,984,984,14629.974482564985,-10113024.036485612
SBN,985,985,14643.856083730996,-9623583.25746051
SBN,986,986,14657.66768890798,-9765416.820274236
SBN,987,987,14671.367847357005,-9934525.801138213
SBN,988,988,14685.263986568003,-10024993.81984192
SBN,989,989,14699.021351220996,-9752000.904299403
SBN,990,990,14712.792665851981,-9837477.672445629
SBN,991,991,14726.715012259006,-10038121.185610129
SBN,992,992,14740.525650492997,-9317541.196708277
SBN,993,993,14754.265151253998,-10243620.019534823
SBN,994,994,14768.114479696005,-9394285.039930418
SBN,995,995,14781.843361388981,-9850936.16266517
SBN,996,996,14795.488304472983,-9840818.488631453
SBN,997,997,14809.308157868982,-9704999.82760913
SBN,998,998,14822.989497548997,-9727070.70694816
SBN,999,999,14836.674630349993,-9655612.899874916
SBN,1000,1000,14850.848056668996,-9642972.592463605
SBN,1001,1001,14864.695512102991,-9926763.221186483
SBN,1002,1002,14878.505300401002,-9903132.790335355
SBN,1003,1003,14892.401971295983,-9549828.658812216
SBN,1004,1004,14906.123252606005,-9711386.321873415
SBN,1005,1005,14919.895113692999,-9862696.950874086
SBN,1006,1006,14933.815213613987,-9914997.3912908
SBN,1007,1007,14947.480617215992,-9768342.008710148
SBN,1008,1008,14961.169561266988,-9632613.78739469
SBN,1009,1009,14975.060621567995,-9501674.867764274
SBN,1010,1010,14988.843329889,-9405502.687759297
SBN,1011,1011,15002.574274843992,-9762561.58447067
SBN,1012,1012,15016.52255867198,-9791649.98144606
SBN,1013,1013,15030.220741811007,-9835505.547533896
SBN,1014,1014,15044.032099727005,-9706684.27343277
SBN,1015,1015,15058.029558387994,-9343218.265884584
SBN,1016,1016,15071.860982515991,-9803959.625208717
SBN,1017,1017,15085.672378737987,-10055496.038087128
SBN,1018,1018,15099.625867749988,-9656805.85253683
SBN,1019,1019,15113.63924759999,-10023059.618039278
SBN,1020,1020,15128.125990924002,-9511686.962426184
SBN,1021,1021,15142.741985940993,-9550156.010898123
SBN,1022,1022,15157.239607890993,-9559832.232399965
SBN,1023,1023,15171.549463256984,-9693137.261573225
SBN,1024,1024,15186.047749258994,-9822945.193724822
SBN,1025,1025,15200.317173817992,-9408603.677280273
SBN,1026,1026,15214.626001531988,-9952405.305220554
SBN,1027,1027,15229.189756294996,-10019767.47131571
SBN,1028,1028,15243.519124017,-9761232.71468032
SBN,1029,1029,15257.916219164998,-9476034.931548102
SBN,1030,1030,15272.265896310984,-9878084.642810289
SBN,1031,1031,15286.087317130983,-9856048.688768676
SBN,1032,1032,15299.965357290983,-10021263.420774244
SBN,1033,1033,15313.953953298002,-9727868.652341675
SBN,1034,1034,15327.80286482498,-9881026.545602523
SBN,1035,1035,15341.545656515986,-9794320.209230851
SBN,1036,1036,15355.558660533994,-9784342.410728166
SBN,1037,1037,15369.338009122997,-9814628.53121287
SBN,1038,1038,15383.18122902599,-9974999.320862409
SBN,1039,1039,15397.19196036598,-9609536.487565229
SBN,1040,1040,15411.098145136983,-9869496.98834694
SBN,1041,1041,15425.124029870003,-10010456.200433437
SBN,1042,1042,15439.268432596982,-9590291.363966832
SBN,1043,1043,15453.1456065,-9707866.674553413
SBN,1044,1044,15466.94365422401,-10089646.560213696
SBN,1045,1045,15481.001388774008,-9880206.009249205
SBN,1046,1046,15494.945066399008,-9942613.014183054
SBN,1047,1047,15508.86043420601,-9692419.993172111
SBN,1048,1048,15522.926717915981,-9493934.027413107
SBN,1049,1049,15536.845402300984,-9534687.98271293
SBN,1050,1050,15550.777996966004,-9779426.5444987
SBN,1051,1051,15564.860088409006,-9696012.226312399
SBN,1052,1052,15578.648003125996,-9680357.877021324
SBN,1053,1053,15592.596890365989,-10104481.318073539
SBN,1054,1054,15606.576612753986,-9855258.575861748
SBN,1055,1055,15620.77821096298,-9466120.91480182
SBN,1056,1056,15635.294811814994,-9571097.047814492
SBN,1057,1057,15650.03108236,-9792858.828766052
SBN,1058,1058,15664.556397428007,-9550421.02705268
SBN,1059,1059,15679.036957066983,-9539162.969434822
SBN,1060,1060,15693.499525348008,-9764609.00306736
SBN,1061,1061,15707.991166711003,-9286346.36847267
SBN,1062,1062,15722.35775741899,-9786958.055776289
SBN,1063,1063,15736.81504321,-9868916.803808238
SBN,1064,1064,15751.169403070004,-9580700.302575957
SBN,1065,1065,15765.55773318398,-9733870.246564917
SBN,1066,1066,15780.010921534002,-9691258.233373214
SBN,1067,1067,15794.345672832995,-9486179.255177788
SBN,1068,1068,15808.657863986999,-9387318.812601078
SBN,1069,1069,15823.145985695004,-9571364.795505969
SBN,1070,1070,15837.384076732993,-9616190.80957074
SBN,1071,1071,15851.619368036001,-10154300.305720108
SBN,1072,1072,15866.161652595996,-10097226.445284717
SBN,1073,1073,15880.654447456001,-9663412.558579411
SBN,1074,1074,15894.924888325006,-9606111.275267964
SBN,1075,1075,15909.49599933198,-9711439.288659822
SBN,1076,1076,15923.857477059008,-9780400.609238083
SBN,1077,1077,15938.424704470992,-9351945.233409194
SBN,1078,1078,15953.046378800987,-9863497.55560161
SBN,1079,1079,15967.465041783005,-9746453.233372226
SBN,1080,1080,15981.969935081988,-9851241.557129025
SBN,1081,1081,15996.60932472399,-9896005.882698193
SBN,1082,1082,16011.046547031998,-9786969.974113505
SBN,1083,1083,16025.309952464997,-9913829.790175756
SBN,1084,1084,16040.004270226986,-9797170.44050711
SBN,1085,1085,16054.43826914701,-9677234.805589113
SBN,1086,1086,16068.706102360993,-9719401.012494314
SBN,1087,1087,16083.328972364992,-9562040.039606882
SBN,1088,1088,16097.919493355006,-9603914.566379506
SBN,1089,1089,16112.141973728985,-9576349.978851799
SBN,1090,1090,16126.76210858798,-9359592.733664231
SBN,1091,1091,16141.064409081995,-9843248.025064187
SBN,1092,1092,16155.489113828988,-9494205.955725346
SBN,1093,1093,16169.959328518988,-9703271.526787765
SBN,1094,1094,16184.322353318006,-9671288.595526673
SBN,1095,1095,16198.69618293199,-9878117.870557616
SBN,1096,1096,16213.290394984007,-9620437.702205056
SBN,1097,1097,16227.644553103983,-9559185.59708665
SBN,1098,1098,16241.972013439983,-9453082.14604805
SBN,1099,1099,16256.482237271994,-9986563.850861656
SBN,1100,1100,16270.846186697006,-9795715.13570326
SBN,1101,1101,16285.195328612,-9603670.653395645
SBN,1102,1102,16299.492149277985,-9712070.028842265
SBN,1103,1103,16313.966952151985,-9672025.739800043
SBN,1104,1104,16328.296201622992,-9280579.33169336
SBN,1105,1105,16342.871413412988,-9596106.912230933
SBN,1106,1106,16357.215919084996,-9621473.613656059
SBN,1107,1107,16371.643077381998,-9662489.966256227
SBN,1108,1108,16386.22446354601,-9848712.46448281
SBN,1109,1109,16400.61949619201,-9266208.312754849
SBN,1110,1110,16415.352693261982,-9587701.02641715
SBN,1111,1111,16429.900498187988,-9931747.824303534
SBN,1112,1112,16444.592454795988,-9462722.122761738
SBN,1113,1113,16459.223892454,-9689270.484178713
SBN,1114,1114,16474.003048945993,-9755995.70050381
SBN,1115,1115,16488.545722631992,-9703994.598269628
SBN,1116,1116,16503.082838674993,-9639719.274654463
SBN,1117,1117,16517.690155137985,-8983712.431519423
SBN,1118,1118,16532.115520455,-9533199.021295317
SBN,1119,1119,16546.577096689998,-9802619.425472876
SBN,1120,1120,16561.066153443007,-9556986.959192712
SBN,1121,1121,16575.702453280985,-9404670.129321687
SBN,1122,1122,16590.19825634399,-9771308.923007915
SBN,1123,1123,16604.910083444,-9409366.740637626
SBN,1124,1124,16619.43711317399,-9958928.246731887
SBN,1125,1125,16633.749903768003,-9164615.800808415
SBN,1126,1126,16648.387562949003,-9649444.402021581
SBN,1127,1127,16662.670381666005,-9867187.681813996
SBN,1128,1128,16676.84268452498,-9413063.086616853
SBN,1129,1129,16691.290834116997,-9989190.637825144
SBN,1130,1130,16705.620379909007,-9749530.707091236
SBN,1131,1131,16719.834864497006,-10154615.040982716
SBN,1132,1132,16734.38366893101,-9424701.927669073
SBN,1133,1133,16748.661882279994,-9409130.176565511
SBN,1134,1134,16762.79549799499,-9222232.569042202
SBN,1135,1135,16777.28934244299,-9823203.440390205
SBN,1136,1136,16791.666059057,-9912089.88925154
SBN,1137,1137,16805.876371095,-9579657.856329624
SBN,1138,1138,16820.32778724098,-9665746.078811284
SBN,1139,1139,16834.67981025699,-9354257.875806198
SBN,1140,1140,16849.05455388698,-9722936.659485798
SBN,1141,1141,16863.49968931499,-9575636.418568155
SBN,1142,1142,16877.758714412004,-9727415.267043676
SBN,1143,1143,16892.040258188994,-9499583.286472034
SBN,1144,1144,16906.654116921993,-9853903.214632802
SBN,1145,1145,16921.06871129298,-9877742.352136081
SBN,1146,1146,16935.345295322,-9517117.411502695
SBN,1147,1147,16949.622959197997,-9313556.063059747
SBN,1148,1148,16963.73109973699,-10135824.1065279
SBN,1149,1149,16977.87701587701,-9358097.659488471
SBN,1150,1150,16992.247242763995,-9950758.765551347
SBN,1151,1151,17006.64600807899,-9102972.401416263
SBN,1152,1152,17020.952621657998,-9616781.110941628
SBN,1153,1153,17035.36823584199,-9220130.285635844
SBN,1154,1154,17049.668940542997,-9233088.700369477
SBN,1155,1155,17064.03099273598,-9778462.193453824
SBN,1156,1156,17078.518547079,-9283660.906225782
SBN,1157,1157,17092.754353262007,-9610567.138779707
SBN,1158,1158,17106.84514913699,-9874660.479258928
SBN,1159,1159,17121.361438320993,-9582607.09745144
SBN,1160,1160,17135.902275393993,-9339303.92419434
SBN,1161,1161,17150.244715198995,-9442139.387654088
SBN,1162,1162,17164.338140886008,-9623721.563038977
SBN,1163,1163,17178.418440483005,-9293729.968714923
SBN,1164,1164,17192.602114035995,-9702991.260325262
SBN,1165,1165,17207.221552765994,-9467723.02871658
SBN,1166,1166,17221.064490588993,-9414218.170895278
SBN,1167,1167,17235.102924346,-9922368.747253029
SBN,1168,1168,17249.349542174994,-9753384.56650457
SBN,1169,1169,17263.19750814098,-9587777.171181241
SBN,1170,1170,17276.969489791005,-9611565.574369662
SBN,1171,1171,17290.88638789201,-9661057.172614474
SBN,1172,1172,17304.757309650005,-9639046.150287634
SBN,1173,1173,17318.76833657798,-9411229.356252568
SBN,1174,1174,17333.012273469983,-9546773.72707581
SBN,1175,1175,17347.220947286994,-9971135.209180107
SBN,1176,1176,17361.471239102008,-9668302.924247744
SBN,1177,1177,17375.921577203004,-9790202.612128936
SBN,1178,1178,17390.254983850984,-9718045.158573367
SBN,1179,1179,17404.851652523994,-9745465.848013462
SBN,1180,1180,17419.318395594,-10060310.01221999
SBN,1181,1181,17433.577697393,-9732800.13041427
SBN,1182,1182,17447.602853421988,-9585759.990794646
SBN,1183,1183,17461.754744315982,-9517017.710506914
SBN,1184,1184,17475.89282856199,-9409175.0504937
SBN,1185,1185,17490.053668835997,-9690992.885042926
SBN,1186,1186,17504.48160097298,-9527026.12642536
SBN,1187,1187,17518.99292425999,-9432704.904061757
SBN,1188,1188,17533.26257522601,-9942202.272510687
SBN,1189,1189,17547.512119143008,-9774625.511129532
SBN,1190,1190,17561.632216421007,-9526072.658075642
SBN,1191,1191,17575.69603845298,-9408613.245348372
SBN,1192,1192,17589.787901484997,-9434860.765268298
SBN,1193,1193,17603.964094590992,-9272443.958635222
SBN,1194,1194,17617.802432915985,-9882046.594930332
SBN,1195,1195,17631.784245701998,-9429874.93119305
SBN,1196,1196,17645.597638889998,-9747007.342596699
SBN,1197,1197,17659.27144395998,-9490411.20089138
SBN,1198,1198,17673.431098315,-9642964.21163389
SBN,1199,1199,17687.154952630997,-9493169.167547444
SBN,1200,1200,17700.902643756985,-9472714.829906259
SBN,1201,1201,17714.972510921983,-9539503.392181948
SBN,1202,1202,17728.848711075992,-9802196.883205649
SBN,1203,1203,17742.749331019997,-9711669.457439538
SBN,1204,1204,17756.702878335982,-8956372.530714959
SBN,1205,1205,17770.303054531007,-9721320.626153322
SBN,1206,1206,17784.019232647985,-9539163.406697461
SBN,1207,1207,17797.849920574994,-9654706.558791658
SBN,1208,1208,17811.544898369997,-9344828.274160558
SBN,1209,1209,17825.276750308007,-9612304.220967678
SBN,1210,1210,17839.130502234995,-9543897.96449525
SBN,1211,1211,17852.816326346994,-9688472.267788615
SBN,1212,1212,17866.47539455101,-9752723.598980539
SBN,1213,1213,17880.302148499995,-9700671.632814208
SBN,1214,1214,17893.972761712997,-9977505.989663674
SBN,1215,1215,17907.731755549998,-9126954.462875247
SBN,1216,1216,17921.645427628995,-9936341.807956077
SBN,1217,1217,17935.372688710988,-9778055.040467931
SBN,1218,1218,17949.064939143984,-8994518.941298168
SBN,1219,1219,17962.943945928007,-9334312.578428732
SBN,1220,1220,17976.587654255985,-9484256.24394542
SBN,1221,1221,17990.26176736599,-9340943.560148582
SBN,1222,1222,18004.11900887701,-9404204.910805587
SBN,1223,1223,18017.808979716003,-9638280.579150254
SBN,1224,1224,18031.553055332006,-9239467.092618117
SBN,1225,1225,18045.418495000005,-9411462.602451604
SBN,1226,1226,18059.09461359799,-9922460.988743335
SBN,1227,1227,18072.805770673007,-9696077.710241143
SBN,1228,1228,18086.600805554986,-9546620.377686301
SBN,1229,1229,18100.29309364399,-9330207.168955728
SBN,1230,1230,18113.97810335198,-9040957.164278762
SBN,1231,1231,18127.862357012986,-9589159.296118014
SBN,1232,1232,18141.562249037983,-9330897.900662335
SBN,1233,1233,18155.272521025985,-9560533.262554955
SBN,1234,1234,18169.133980962994,-9782679.62440548
SBN,1235,1235,18182.85788362798,-9229810.182526186
SBN,1236,1236,18196.511929587006,-9518641.725435756
SBN,1237,1237,18210.38208355698,-9236084.958467057
SBN,1238,1238,18224.040392064006,-9448854.12717704
SBN,1239,1239,18237.708532139004,-9475472.796321303
SBN,1240,1240,18251.590931347997,-9481673.776192993
SBN,1241,1241,18265.32803354499,-8946234.593520172
SBN,1242,1242,18278.999530963003,-9746754.83993275
SBN,1243,1243,18292.855747965008,-9810815.404826516
SBN,1244,1244,18306.561919126005,-9143994.546148773
SBN,1245,1245,18320.24142540699,-9359606.355425611
SBN,1246,1246,18334.116612544985,-9211190.890488498
SBN,1247,1247,18347.781861746997,-9538880.77344539
SBN,1248,1248,18361.36794390899,-9523250.587600406
SBN,1249,1249,18375.23596104598,-9254512.467142751
SBN,1250,1250,18388.926476888984,-9085651.350728266
SBN,1251,1251,18402.695027888,-9534976.907910002
SBN,1252,1252,18416.512762631,-9640843.83766308
SBN,1253,1253,18430.293669488998,-9278210.651144275
SBN,1254,1254,18444.04055944398,-9426197.623803396
SBN,1255,1255,18457.93998075199,-9424067.819721922
SBN,1256,1256,18471.672209598004,-9428635.443299903
SBN,1257,1257,18485.404530364005,-9316820.92529415
SBN,1258,1258,18499.38924406299,-9267177.058550816
SBN,1259,1259,18513.118586697994,-9630800.13972726
SBN,1260,1260,18526.786358307003,-9549961.205511153
SBN,1261,1261,18540.73084940499,-9468300.157113096
SBN,1262,1262,18554.523504428984,-9552622.575162226
SBN,1263,1263,18568.72732137999,-9349507.637245273
SBN,1264,1264,18582.949737094998,-9693790.028191643
SBN,1265,1265,18597.100036049007,-9063931.730868448
SBN,1266,1266,18611.22641586998,-9819539.757588308
SBN,1267,1267,18625.586634866984,-9763481.212696115
SBN,1268,1268,18640.03356871599,-9054913.009797158
SBN,1269,1269,18654.044597332984,-9440503.74498472
SBN,1270,1270,18668.15664129299,-9536693.120312735
SBN,1271,1271,18682.293533755004,-9348453.576836243
SBN,1272,1272,18696.27547754398,-9701497.158790821
SBN,1273,1273,18710.359321022002,-9703659.739884926
SBN,1274,1274,18724.424190963,-9923350.848826397
SBN,1275,1275,18738.46582014701,-9438996.638209336
SBN,1276,1276,18752.678190959006,-8643083.513957059
SBN,1277,1277,18767.01194771999,-9617034.873085465
SBN,1278,1278,18780.978027300982,-9879502.24641607
SBN,1279,1279,18795.124609622002,-9535486.042221066
SBN,1280,1280,18809.26848114699,-9430561.654695105
SBN,1281,1281,18823.621208851993,-9321448.09003436
SBN,1282,1282,18838.000738750994,-9635731.319016166
SBN,1283,1283,18851.938345690996,-9393096.469349312
SBN,1284,1284,18866.02704400599,-9417419.298149467
SBN,1285,1285,18880.12299032399,-9636089.860890666
SBN,1286,1286,18894.134447084994,-9608176.110305699
SBN,1287,1287,18908.272979743986,-9215531.61005586
SBN,1288,1288,18922.467541675986,-9321856.289235586
SBN,1289,1289,18936.433402675004,-9530271.232591571
SBN,1290,1290,18950.379152707996,-9341783.177553292
SBN,1291,1291,18964.44635431099,-9442873.150522117
SBN,1292,1292,18978.476764456005,-9673022.4061477
SBN,1293,1293,18992.594442941994,-9666468.42548351
SBN,1294,1294,19006.908311363994,-9424891.860085923
SBN,1295,1295,19020.962183714004,-9444393.239934351
SBN,1296,1296,19034.984746822982,-9589875.984416509
SBN,1297,1297,19049.20923456898,-8995481.711471952
SBN,1298,1298,19063.22336923799,-9385061.219996069
SBN,1299,1299,19077.155221984984,-9488726.358144566
SBN,1300,1300,19091.191323686005,-9233551.603672214
SBN,1301,1301,19105.109596042006,-9529392.521473795
SBN,1302,1302,19119.077243413,-9860344.74572785
SBN,1303,1303,19133.17810350001,-9395131.51884868
SBN,1304,1304,19147.235011987985,-9475290.688456193
SBN,1305,1305,19161.66513306698,-9559225.3876208
SBN,1306,1306,19175.924527045994,-9638517.886312414
SBN,1307,1307,19189.827411085993,-9508957.649428539
SBN,1308,1308,19204.027914106995,-9431744.18674014
SBN,1309,1309,19218.50881393799,-9394389.625705557
SBN,1310,1310,19232.579662790984,-9673213.90223012
SBN,1311,1311,19246.417373995006,-9855945.099057974
SBN,1312,1312,19260.335097737996,-9447355.804864481
SBN,1313,1313,19274.158845162005,-10055948.245231757
SBN,1314,1314,19288.361882802994,-9480207.98734095
SBN,1315,1315,19302.751510091006,-9298808.861220319
SBN,1316,1316,19316.891120016993,-9383393.299094554
SBN,1317,1317,19331.048785492985,-9470204.279234914
SBN,1318,1318,19345.50119186598,-9486688.293819906
SBN,1319,1319,19359.81045145899,-9607465.970272355
SBN,1320,1320,19373.843508475005,-9021921.50969966
SBN,1321,1321,19387.853520601006,-9343941.082609152
SBN,1322,1322,19401.65640804699,-9444962.175523741
SBN,1323,1323,19415.853077843993,-9522109.020613063
SBN,1324,1324,19429.988460565,-9401568.277979894
SBN,1325,1325,19444.10960160801,-9346185.516817048
SBN,1326,1326,19458.10768691498,-9479994.102873374
SBN,1327,1327,19472.26069554299,-9430802.553309584
SBN,1328,1328,19486.18399433899,-9952885.792369373
SBN,1329,1329,19500.621710455,-9100123.194539607
SBN,1330,1330,19515.046288206995,-9570291.101730019
SBN,1331,1331,19528.941680974007,-9530689.070621861
SBN,1332,1332,19543.122920908987,-9301177.361102808
SBN,1333,1333,19557.129345481007,-9259289.929585977
SBN,1334,1334,19571.182347615002,-9441575.738722218
SBN,1335,1335,19585.027465408,-9482034.09676518
SBN,1336,1336,19599.144874350994,-9506522.344203306
SBN,1337,1337,19613.087195778997,-9353391.413526617
SBN,1338,1338,19627.198426816998,-9355304.46313054
SBN,1339,1339,19641.456784703998,-9052435.60150613
SBN,1340,1340,19655.722139113994,-9648180.83590706
SBN,1341,1341,19669.951126733005,-9076504.440459754
SBN,1342,1342,19684.180386821987,-9205809.913918635
SBN,1343,1343,19698.117250249983,-9682880.501631824
SBN,1344,1344,19712.179801066995,-9418359.23918447
SBN,1345,1345,19726.256520062,-9423982.027716076
SBN,1346,1346,19740.017572905002,-9580925.486295566
SBN,1347,1347,19753.76353730899,-9298385.418899458
SBN,1348,1348,19767.863899616004,-9581778.416282965
SBN,1349,1349,19781.719323042988,-9695013.866729615
SBN,1350,1350,19795.396946141005,-9694732.550381433
SBN,1351,1351,19809.228128517985,-9485889.159209235
SBN,1352,1352,19822.999841349007,-9327272.961832963
SBN,1353,1353,19836.681901840002,-9422348.21749616
SBN,1354,1354,19850.556783391,-9049257.928809237
SBN,1355,1355,19864.219494358986,-9618992.393724637
SBN,1356,1356,19877.926786107004,-9246727.87851912
SBN,1357,1357,19892.67417618099,-9808536.892120589
SBN,1358,1358,19906.850025334985,-9488725.835146233
SBN,1359,1359,19920.761540591986,-9248033.817030163
SBN,1360,1360,19935.04532936999,-9341892.598054055
SBN,1361,1361,19948.807075062006,-9381574.093861315
SBN,1362,1362,19962.813350503,-9005174.023321735
SBN,1363,1363,19976.745526176004,-9649708.144576427
SBN,1364,1364,19990.505086622983,-9674599.7870089
SBN,1365,1365,20004.22829974398,-9483531.31079301
SBN,1366,1366,20018.257200681,-9342294.545298545
SBN,1367,1367,20031.896774289995,-9189967.75403238
SBN,1368,1368,20045.58021556601,-9581993.80354926
SBN,1369,1369,20059.495591322004,-9189498.221640022
SBN,1370,1370,20073.162334194003,-9376421.656123621
SBN,1371,1371,20086.916170351,-9690194.15141896
SBN,1372,1372,20100.743566505997,-9382083.888901416
SBN,1373,1373,20114.408247348994,-9617744.943718128
SBN,1374,1374,20128.093431903988,-9266542.574322438
SBN,1375,1375,20141.99002918899,-8982158.555379005
SBN,1376,1376,20155.668015215993,-9285650.586235043
SBN,1377,1377,20169.30688456899,-9394080.845073074
SBN,1378,1378,20183.17732141298,-8948162.542030789
SBN,1379,1379,20196.82521914798,-9264391.010158686
SBN,1380,1380,20210.48476714298,-8978239.97912281
SBN,1381,1381,20224.30968538499,-9208188.262659665
SBN,1382,1382,20237.952075019002,-8973939.00883104
SBN,1383,1383,20251.683615947008,-9755244.75946288
SBN,1384,1384,20265.53387599498,-8963222.512160232
SBN,1385,1385,20279.229884902,-9839687.803885981
SBN,1386,1386,20293.010099738985,-9307210.715743205
SBN,1387,1387,20307.172953150006,-9975586.640625639
SBN,1388,1388,20321.323211748986,-9512429.737391213
SBN,1389,1389,20335.48169200298,-9373360.895158378
SBN,1390,1390,20349.906489208995,-9481887.058706343
SBN,1391,1391,20364.036405196995,-9791587.293002192
SBN,1392,1392,20378.148266579003,-9349001.007361569
SBN,1393,1393,20392.456905573992,-9176282.750630345
SBN,1394,1394,20406.630150855988,-9154286.951666795
SBN,1395,1395,20420.924937150987,-9073510.575814342
SBN,1396,1396,20435.294222851993,-9919674.154569635
SBN,1397,1397,20449.431027678995,-8966092.385456586
SBN,1398,1398,20463.613572831004,-9612713.868199104
SBN,1399,1399,20478.30132514298,-9377160.864217954
SBN,1400,1400,20492.732331296982,-9214086.413583566
SBN,1401,1401,20506.96600279799,-9006909.21996105
SBN,1402,1402,20521.477421938,-9240240.83732369
SBN,1403,1403,20535.762603984982,-8972763.01863219
SBN,1404,1404,20549.992208124997,-9197063.84977548
SBN,1405,1405,20564.605089774996,-9612956.810723728
SBN,1406,1406,20579.15397230798,-8912750.359229486
SBN,1407,1407,20593.532816037983,-9665106.939388238
SBN,1408,1408,20608.205564639004,-9669203.019533949
SBN,1409,1409,20622.191883157997,-9396005.851595465
SBN,1410,1410,20635.986911226006,-8826725.932114262
SBN,1411,1411,20649.874489998998,-9013235.199289091
SBN,1412,1412,20663.604214484007,-9358608.451281723
SBN,1413,1413,20677.30389304599,-9213236.984215016
SBN,1414,1414,20691.250038293987,-9488001.089754768
SBN,1415,1415,20705.001217076988,-9594686.245772325
SBN,1416,1416,20718.742429526003,-9017690.75209305
SBN,1417,1417,20732.935118911,-9526225.400505822
SBN,1418,1418,20747.036296359987,-9528517.543500407
SBN,1419,1419,20761.030098473995,-9631615.805778177
SBN,1420,1420,20775.28139030999,-9593218.227743203
SBN,1421,1421,20789.224833765984,-9291414.857530076
SBN,1422,1422,20803.23097844398,-9270593.359982518
SBN,1423,1423,20817.457792658002,-9020574.317290893
SBN,1424,1424,20831.408511274993,-9062321.006802924
SBN,1425,1425,20845.296075049995,-9066163.725532591
SBN,1426,1426,20859.816984012006,-9352704.59522132
SBN,1427,1427,20873.79556530699,-9310791.368046908
SBN,1428,1428,20887.691825221,-9035377.819439882
SBN,1429,1429,20901.956310626985,-8971884.450735468
SBN,1430,1430,20915.90980037901,-9447655.575240158
SBN,1431,1431,20929.85154073298,-9383768.296670377
SBN,1432,1432,20943.997451896994,-9619448.793978805
SBN,1433,1433,20957.95598296401,-9424277.844093066
SBN,1434,1434,20972.070416049002,-9737055.566657176
SBN,1435,1435,20986.329125270993,-9191731.4052783
SBN,1436,1436,21000.290423992992,-9350100.160466798
SBN,1437,1437,21014.470956450998,-9501575.412591236
SBN,1438,1438,21028.671205964984,-9191184.545346754
SBN,1439,1439,21042.973104277997,-9300116.239979533
SBN,1440,1440,21057.450370186,-9508442.083124327
SBN,1441,1441,21071.57553882301,-9786975.44052013
SBN,1442,1442,21085.786310155003,-9383282.412120428
SBN,1443,1443,21099.71186908099,-9425529.967563495
SBN,1444,1444,21113.78415142399,-9294936.385286838
SBN,1445,1445,21127.840674035997,-8993254.4207674
SBN,1446,1446,21141.894904121997,-9072849.311058193
SBN,1447,1447,21156.086519961984,-9402474.114821054
SBN,1448,1448,21170.284068405985,-9157476.052753031
SBN,1449,1449,21184.376615951,-9222591.812514137
SBN,1450,1450,21198.739922499986,-9485809.58104355
SBN,1451,1451,21212.54498172,-9209957.120969906
SBN,1452,1452,21226.923615455,-9163689.036825828
SBN,1453,1453,21241.593523404987,-9119380.436006246
SBN,1454,1454,21255.848612015994,-9693456.370164284
SBN,1455,1455,21269.633919903994,-9463885.443386871
SBN,1456,1456,21283.806815503,-9507108.322548386
SBN,1457,1457,21298.038516534,-9703919.603766965
SBN,1458,1458,21311.988864959985,-9199372.179096565
SBN,1459,1459,21326.471305868,-9350978.571299536
SBN,1460,1460,21340.925038598,-9414374.326964669

